Many learning agents interacting with an agent-based market model

We consider the dynamics and the interactions of multiple reinforcement learning optimal execution trading agents interacting with a reactive Agent-Based Model (ABM) of a financial market in event time. The model represents a market ecology with 3-trophic levels represented by: optimal execution learning agents, minimally intelligent liquidity takers, and fast electronic liquidity providers. The optimal execution agent classes include buying and selling agents that can either use a combination of limit orders and market orders, or only trade using market orders. The reward function explicitly balances trade execution slippage against the penalty of not executing the order timeously. This work demonstrates how multiple competing learning agents impact a minimally intelligent market simulation as functions of the number of agents, the size of agents' initial orders, and the state spaces used for learning. We use phase space plots to examine the dynamics of the ABM, when various specifications of learning agents are included. Further, we examine whether the inclusion of optimal execution agents that can learn is able to produce dynamics with the same complexity as empirical data. We find that the inclusion of optimal execution agents changes the stylised facts produced by ABM to conform more with empirical data, and are a necessary inclusion for ABMs investigating market micro-structure. However, including execution agents to chartist-fundamentalist-noise ABMs is insufficient to recover the complexity observed in empirical data.

==> Figures/Stylised_Facts/acfs_case1.csv <==
index,0,1,2,3,4,5,6,7,8,9,10
0,,,,,,,,,,,
20,0.11156286817510389,0.13966675238701826,0.23056366234599243,0.2588732986972052,0.2225904847404395,0.1688720794374993,0.22787233765515844,0.2545047860571703,0.22649838215115384,0.11629495928031197,0.25096022975089455
40,0.1219811042525343,0.1471803648601727,0.24011326110986891,0.2712133858918097,0.23223386773774682,0.1794697595118546,0.23538963411569402,0.2659964429694349,0.23561834846440735,0.12448612192889871,0.2636487203435819
60,0.1206746593787825,0.14040664048533055,0.2374708455147115,0.27137489729197295,0.23504057084055613,0.16967692780618343,0.2305813797616275,0.26669481065586587,0.23747773946035428,0.12369524247978163,0.26177389378490534
80,0.11657161914669985,0.13404802693231832,0.23726484079931048,0.2693183805549161,0.22890835402774132,0.16682846142645041,0.2283334980780142,0.2604861670630218,0.23264847694641694,0.11394051646373837,0.25863936240706503
100,0.11095069042009971,0.12419071658261502,0.2340553015979474,0.2692436745616444,0.2306375538262376,0.1648466951405385,0.2270704082108319,0.26261514379661055,0.2332874186539057,0.11330596644426785,0.2582747563995933
120,0.11292645470321061,0.1208390135215733,0.23156506818235098,0.27174009057738946,0.22965829574804456,0.16208698899051543,0.22631246236244368,0.26074331077405255,0.23060828894079072,0.10778057512557068,0.2565334370473068
140,0.10486895804130887,0.11083562903444918,0.23025604557275964,0.2693993394132457,0.22773932675811479,0.15949346637398243,0.22404662941805822,0.26201500026216307,0.2286556121948231,0.1009799064446492,0.2560057776441431
160,0.10597767067512501,0.11071879120469272,0.22986825283115092,0.26822657765028557,0.22597720104166763,0.15619331120888233,0.22085693546215457,0.2577377180616626,0.22737538752310932,0.09775699198383483,0.253080529112662
180,0.10526007380552589,0.10130153375511568,0.22601983515461055,0.2674207117222589,0.22357250021221628,0.15434635979344416,0.22192672683407105,0.25828068540790833,0.22499263468856298,0.09305325960783946,0.25451805180494885
200,0.09867613594079042,0.09742829409037204,0.22591881766459956,0.2693939468666656,0.22256919084115187,0.1576316717714222,0.2194260456309122,0.2596268781459924,0.224826083127936,0.08343088239317104,0.25301789898974364
220,0.09386257487088467,0.0936304751234619,0.22454310307084735,0.2669541920893324,0.22416072326060826,0.15279237838826065,0.21921406053042483,0.25861684312006167,0.22664734331954936,0.08137439629987557,0.25222297199194094
240,0.093135188325943,0.08832366177828693,0.2189712101340353,0.2675706772080985,0.22281625947902178,0.15910462779048234,0.21794163002362485,0.25946772859406286,0.22676804402368567,0.07339333496344685,0.25470819087508517
260,0.08725180963681244,0.08235627771074171,0.21968921289437188,0.26673123710285773,0.2193087700580491,0.14896450576852655,0.21316798040269552,0.2561517739206083,0.2240700133353776,0.07244997525459314,0.24868558459129134
280,0.08472356445159021,0.08065903787846808,0.21757996906585517,0.26831464383136594,0.2194591011229167,0.148154337942122,0.21440356412172626,0.2589885399441731,0.22512369509051036,0.06579433273151844,0.252796238423099
300,0.07835700657097787,0.07912695976226905,0.21402233317286123,0.26632844815355244,0.21666329107126975,0.14487376161089674,0.21286601343671235,0.2551369568297691,0.2232536101184078,0.060436281258276256,0.24964775625379265
320,0.08163012228738536,0.0720370595899631,0.21276965527850905,0.2675555928170917,0.2147639337941154,0.14016619598171137,0.20922561048590443,0.2563435657684955,0.22609808428739392,0.06140629982795407,0.25114562093080467
340,0.0778888010629762,0.06863611835127831,0.20931007851886588,0.26727192115610127,0.2139861778125553,0.1375087277018745,0.2102104274601448,0.25728746588433166,0.22692856441916515,0.051230491409033796,0.2503077564275463
360,0.07328209927863058,0.06499841349561375,0.20573776325707463,0.26634342018443913,0.21428397556358147,0.1350191411206415,0.20665849240405385,0.25724748452146107,0.2277902200381198,0.048171371291011816,0.2509743084481222
380,0.07180723752742765,0.06230034347190916,0.2021746582584607,0.2681012246224985,0.21403217976058125,0.13556585132928864,0.20697001462695058,0.25582140837846856,0.22795022679181112,0.04563368862454043,0.2509787757821824
400,0.07050680253840459,0.06067608146878415,0.20279751054739395,0.268166257200505,0.2100340598364479,0.1309982225622635,0.2053032656843739,0.25797810968804835,0.22657186687458708,0.040036576373095656,0.24796512499606255
420,0.06402288902503174,0.061490717564531394,0.20003160051937835,0.2683083441523551,0.21039089152598792,0.13501800073676978,0.20492180521806266,0.2577372713122036,0.22682477430807163,0.03271675943220863,0.25021952439166445
440,0.05999212247236561,0.06050011460246037,0.1974595061730021,0.2703709451600101,0.20604582670317445,0.1303540788048006,0.20376824187009893,0.25789166370322913,0.22547071358571186,0.025448512414710217,0.25024184495508056
460,0.0555352529548568,0.060571178871665764,0.19406978300614616,0.26820288009628546,0.2069310135264461,0.12931288123821527,0.20097401758093086,0.2578676682178308,0.2249956804739393,0.022365644990023595,0.24739685111436524
480,0.051726867753233804,0.06059277896948319,0.19126064941982987,0.2683824288883276,0.20513607340996515,0.12395806333886225,0.20097468429311793,0.25957250231124024,0.22288755111159989,0.020813125475310085,0.24751379360702952
500,0.05167738530901854,0.06117736992179721,0.18688617561271934,0.2691133640478238,0.20571470685606674,0.12311207235736221,0.20170076752825689,0.25807150714040067,0.2220262644191185,0.01891057110470593,0.24726358122383524
520,0.04687056613186585,0.062264353581637746,0.1852920509743639,0.2675957257041236,0.199780105670412,0.11909287488523632,0.1974730435106707,0.25787813067557447,0.22094081472109534,0.014399582463097527,0.2471430274179159
540,0.04440779951680774,0.05994103185873473,0.1819563421561437,0.26807737372525076,0.20233046683784633,0.11912873172543062,0.19768787244378563,0.25687837506867045,0.2230165042518192,0.007640729548555279,0.24652269197085333
560,0.03989891305312869,0.06104594141880511,0.176756614740676,0.27014930243971247,0.1991030097085149,0.11580121697785742,0.1985567859449862,0.25750997930357067,0.22383365235815175,0.006252023096115248,0.24858855892852696
580,0.03603084277168046,0.056157526666504406,0.17606993782601704,0.26862282632436163,0.1995785790786418,0.11078633718481834,0.199266285146796,0.25739134747406844,0.22154708899431527,0.004076610262191684,0.24608543576638992
600,0.03378746233054996,0.05238380149963255,0.17123489713688658,0.2684442060152603,0.19563758799971157,0.11060724459282997,0.19693011289180212,0.2579592438149148,0.22282069538192378,-0.0018853667523148377,0.2478704825675139
620,0.029536575860306936,0.05082469064523985,0.16865043782704142,0.2661971520420564,0.19094577815096425,0.10694570952599128,0.19343390793093068,0.25436135536112714,0.2202511759664038,-0.00318639416440345,0.24579541325227958
640,0.025117910982102375,0.044999607159814006,0.1642524701229786,0.26672663119791196,0.18795928040461235,0.10492321443328727,0.19213448577322906,0.2549572097826855,0.21851616347553365,-0.005984541146727055,0.24506244220872436
660,0.02317486805340033,0.043981151041166074,0.1605891479323897,0.26554385805577424,0.18731442520469044,0.10720329710625323,0.18969523461798116,0.2548809694448253,0.21832469513206224,-0.015043448269686649,0.24470036469523762
680,0.0175722428106396,0.039802459636190224,0.16000340631389093,0.2648648990731837,0.18521230917500178,0.10177762495146006,0.19155083224727593,0.25586448607808143,0.22058970887946647,-0.011258892789334295,0.2441269114863193
700,0.01315524637138391,0.04236227313865518,0.15702826922676721,0.2650757754914361,0.18647400532377253,0.10475449487769942,0.19219668977962434,0.25702755846003705,0.2225704854757513,-0.016173534444656253,0.24593822570838256
720,0.012274517192514121,0.0404134732857263,0.151114974437712,0.266611913963818,0.17988888998567037,0.09584753915863928,0.18867092348370393,0.2562537580704293,0.21917928422828417,-0.019976688200290048,0.2443525636831203
740,0.004864676790277759,0.038471175040998486,0.14793286024182636,0.26438712942192866,0.18086924413042255,0.09942450016865816,0.1923682004116871,0.2566611676894079,0.2213924918316486,-0.021093540671131537,0.24615726903186236
760,0.005642634944814264,0.03713659077571525,0.14295316565131833,0.265690675007976,0.1774407742994169,0.09596550044842203,0.19078601863165,0.25845325263581553,0.22207259812706465,-0.027870717850757436,0.2443043511286515
780,0.004463442337418546,0.041781243274813674,0.14013468980676352,0.26533899998358523,0.17590575199132558,0.09484878680598223,0.18971300302014787,0.2546532544987986,0.21945549429523098,-0.02807424286728654,0.2449041650378847
800,0.005347093827710016,0.03918692401186427,0.1385226214005985,0.26609990216548607,0.17204532536265474,0.0931713327096321,0.1925509941666179,0.25557491689639356,0.22311762503250812,-0.03489393891064151,0.2455461216753389
820,0.0007080822221687315,0.03889172637424442,0.13269570085584986,0.26305547415339425,0.17076965349448628,0.09206174666571984,0.1896517608026395,0.25639515206358865,0.2196402742757615,-0.035772080371788036,0.2430685349764372
840,-0.0001449103344129241,0.039996840021154584,0.13096654056543758,0.26534117455690176,0.16953811750247433,0.09027553288086945,0.1898872421614483,0.2548408546297737,0.22164895636603182,-0.039133359618417525,0.24304447282608868
860,0.001102247044502455,0.039112474030214825,0.12773108513446615,0.26263215612223145,0.1652847702711778,0.08783124050973519,0.18768952647422515,0.2526888980781573,0.21948949480143987,-0.040170134312732905,0.2411071692042639
880,-0.0025845739559943177,0.035796922098144605,0.12454906455621222,0.26287131060930335,0.16134302360593375,0.0862766461294666,0.1853894201879715,0.25432865686645034,0.21636936350831543,-0.04275470917788823,0.2425740852046881
900,-0.0022446393346791183,0.03339491225218492,0.12021682143819305,0.26265682959483455,0.16070537168082816,0.08840407944504977,0.18535101223612344,0.2537589321427363,0.2171100746242931,-0.04671586948953735,0.2403212990807066
920,-0.003842942806840925,0.03194232195441952,0.11841783088748432,0.26292993675377496,0.15798860096548792,0.08503097677707527,0.1858538926237711,0.25226675558540435,0.21857334411621357,-0.04823263689704026,0.24275290524061774
940,-0.0077634548466289826,0.035922459054730974,0.11440249952992218,0.2623649779109768,0.15595746029404617,0.08607017952752663,0.18406381622092613,0.25106201460979005,0.21757282579398446,-0.0480477643496472,0.24136399549868556
960,-0.006488824073068472,0.038660617610656325,0.11085926007399974,0.2639655253853409,0.15548875062933673,0.08355523064859112,0.18565653278630798,0.252282110486464,0.22048226344227345,-0.05356209709198834,0.2411705208115824
980,-0.008942679262944571,0.042219588021697,0.10719039725914577,0.26149348288767904,0.1516293854623691,0.08510733888781524,0.18442229436816984,0.2530922376594238,0.21558739258104914,-0.052220940605519586,0.24010407839320372
1000,-0.014406511002604627,0.04265033281696083,0.10570352200943658,0.2634811525865174,0.14767911820936772,0.08416379181684255,0.1855460931296787,0.25296622899401755,0.21810037863495527,-0.05658703177963063,0.24103899265838163
1020,-0.016665989632327273,0.04611503088263496,0.09904091487505193,0.26301599165453393,0.14625333873048202,0.08568969684450313,0.18519835362772014,0.25109899811205494,0.2156758133705848,-0.05444158023052056,0.23839972256581438
1040,-0.02182216980075709,0.04741508521083974,0.1004220933546778,0.26222940864057115,0.14483356392968574,0.0875081708208771,0.18569010879054676,0.2496594541032254,0.21609155609500558,-0.05421184876088312,0.24067856854930705
1060,-0.024555933591734833,0.049417174694764476,0.09809396658532343,0.2623215710307072,0.14537743557450106,0.08352753092830914,0.18765547415706949,0.2519004351663952,0.2177952593197427,-0.0534839789976135,0.2383048319994096
1080,-0.029391050952672748,0.05098579133134146,0.09484204994637241,0.25925865106442,0.14026910341324375,0.08761231977556103,0.18749697792113248,0.24877754286346812,0.21429005846107468,-0.055608083610304136,0.23920008454114697
1100,-0.03537895940665149,0.048406294279295256,0.09444280886333084,0.2613171036428853,0.13909339419173847,0.08263221508840315,0.18802829293190154,0.25078423837629515,0.2153357187097758,-0.053950218433612696,0.23901145530925683
1120,-0.028892474230449376,0.04876526071312133,0.09171692916074108,0.258503963212093,0.13301901301760594,0.08934338161735791,0.18643177226141966,0.24936532122449578,0.2139030350208843,-0.05465468834375166,0.2376797669558121
1140,-0.036595029379846475,0.049940437440475924,0.09136089416448165,0.2615433519785265,0.13321227893050483,0.08472711871760544,0.18670861508118805,0.24865830927205992,0.21480623226026085,-0.055048107797053256,0.23816736658690071
1160,-0.039060771823419715,0.0482415795593447,0.08916719646987682,0.26321066503483176,0.13297734820421048,0.0870225848517259,0.18621092232800915,0.2517041335278189,0.21482428500379566,-0.056964582104196124,0.2410042840491884
1180,-0.04025779208988218,0.04519064825059378,0.08297370601836157,0.2620561291321576,0.13095892850669705,0.08528242907292473,0.18763408295429235,0.2557700650355824,0.21690436413488684,-0.05665148414477296,0.24288386276244217
1200,-0.04311010616115397,0.04113004257210494,0.08130057170357692,0.26213525239322427,0.12801914455849311,0.08600295757646302,0.1850135610011431,0.254894558859001,0.21561763638402068,-0.055580609362438915,0.23947616774180794
1220,-0.04900897474597193,0.04237056747247309,0.08280921135220157,0.2615499989956374,0.1213992583897395,0.08774587766461152,0.1839832783731406,0.25449214551472144,0.2147612981681049,-0.05551784419414533,0.24152769726935025
1240,-0.051089870249128574,0.03995111163823299,0.07914291139599414,0.26193111441265915,0.12123705942109027,0.08841409738760328,0.18498883202862132,0.2571330625344709,0.21555132263732218,-0.054859354891729016,0.24111041621529158
1260,-0.052409642083021714,0.041812441970774605,0.07430056716661895,0.26215727389934884,0.11998483108103992,0.08978853590739953,0.18115443490107574,0.25673592084485963,0.2164636133927055,-0.05949662619250159,0.24025771390162798
1280,-0.050429739005589155,0.045317315654032554,0.07717588513564769,0.262256268849386,0.11672272679183016,0.08523920763105343,0.18293287726152013,0.25676598067684264,0.21683670849643252,-0.0585217129564497,0.2437342859673679
1300,-0.05211702780540345,0.040807793204479983,0.077328747811523,0.2594442782604985,0.11294575423100613,0.08867233476229823,0.18205701321678508,0.25771362852826185,0.21679260872290756,-0.05760469411171113,0.2400871972812771
1320,-0.05007199400464034,0.04241945276965536,0.07763252514696545,0.26267789977885136,0.11294106186713579,0.09675746562962022,0.17996989143269676,0.25916911412449073,0.21959203961537238,-0.05713743644374131,0.2430995571568762
1340,-0.05052651116624107,0.042194012049798654,0.07758253709088417,0.26318286700595084,0.1109480033771029,0.09693284383216239,0.18071721922772316,0.2584346104944656,0.21949844518735073,-0.05091783175731655,0.24098658792230565
1360,-0.05176645588061268,0.04320142345000394,0.0776778051986511,0.2602041629574528,0.10319998745774817,0.0985705580814626,0.17605100179549205,0.25515201964742856,0.21671058356873757,-0.05383352584086648,0.2376295150539633
1380,-0.05220283891225462,0.040949784888505224,0.07647893412285153,0.26283023608118095,0.10304062104089073,0.0990301223280328,0.17778095469900052,0.25813632408721954,0.21704154777510515,-0.05053304860765765,0.2361907774720334
1400,-0.055953310653990396,0.042727133168814074,0.07806680917866833,0.2580057112864559,0.09933795097099939,0.10229623111007594,0.17721485092166597,0.2554764963777301,0.2152909281037983,-0.05200996402759715,0.2367445591016421
1420,-0.057686100315141486,0.03896614590606923,0.07864403113434569,0.260663315686332,0.10033390823004458,0.10656966191011527,0.17325527970504256,0.25504092112853705,0.2143239060883146,-0.04919526310192824,0.23686360973469583
1440,-0.05675131550525209,0.03684164715806766,0.07470152453650063,0.2618805352652635,0.0941471041563602,0.1107883942859083,0.17107218003803584,0.2566090659400063,0.21187700834881257,-0.04276401026428535,0.2358276308859689
1460,-0.054198454906906036,0.03804483046181169,0.07637428056798416,0.25877773749349325,0.09140747009022102,0.1080351562480855,0.16977163627430109,0.25155848231646766,0.21231515016374508,-0.04225903254023285,0.23490993150664416
1480,-0.05931291023088396,0.03528210287987847,0.07688210853450754,0.2587309230757149,0.08581183259709135,0.10567401932570916,0.17018110129014435,0.25642458765776427,0.21084501415885265,-0.03904567690766694,0.2367515873817197
1500,-0.05282577390248542,0.0337812740694516,0.07627633859000431,0.25918369684235404,0.08537778582533762,0.10920705818863538,0.17199915040655392,0.25329527577091066,0.21243773457858217,-0.03806117966546778,0.23685725828083865
1520,-0.05718281777473196,0.0346093041984369,0.07902550858695065,0.2613547996143758,0.0821617815299749,0.11028483664402418,0.16801407212432995,0.25384857872401845,0.21295382733460438,-0.03450095700424311,0.23539012213720464
1540,-0.05859438528978202,0.031902195344365634,0.07922156293408991,0.26173814559349134,0.08045317508423358,0.11743473496347054,0.1722905386917495,0.25463225144489865,0.21129073806491916,-0.03069648400230578,0.23791038070891246
1560,-0.05937135345691347,0.03455507861921301,0.08238478796398982,0.2596501456036845,0.07690094125912937,0.11914082709426874,0.17299663609014398,0.2552001011027725,0.21356720456922867,-0.02922251099023552,0.23568962974015056
1580,-0.06191344651693885,0.031168224319711745,0.08342124403497458,0.2612108467611865,0.07322378385215553,0.11923513863690272,0.1693309141155618,0.2534657247214543,0.21392700070614246,-0.02865514884287517,0.23569354620767732
1600,-0.05830489719812502,0.029526903675143622,0.08741231621193962,0.2597616119559582,0.07386855101903449,0.12328353813519959,0.17323227066927355,0.25690192395751,0.2165852245620196,-0.022569122128301696,0.23797278150458787
1620,-0.060302293137159034,0.030672445452325642,0.08717607753222036,0.2605261846453816,0.06885469114122776,0.12329871079005084,0.17252650476835268,0.2519621193537071,0.21661787234108423,-0.02325625989621362,0.23613853222776174
1640,-0.06256302564410662,0.025400961639240306,0.09140273311770326,0.263822116658726,0.07138052810905686,0.12727388879491242,0.17344606540440843,0.25580793202292995,0.2231958630384217,-0.02108889283367878,0.23860871882218268
1660,-0.06282338085896869,0.020946920794918042,0.09088929638209883,0.2591342595070154,0.06511834955054849,0.1313217781280748,0.17181887682236446,0.2549003551918122,0.22488880060027228,-0.01939464852751146,0.23859617176074072
1680,-0.05960485835990668,0.019713387033787288,0.09584632632605225,0.26070323765975956,0.06424651286740055,0.12823135118259146,0.16739697412165366,0.2560473299613074,0.22662820098583297,-0.022154967347439967,0.23734763747670512
1700,-0.06090234084643402,0.015951663974103095,0.09555476540762456,0.2617094629999689,0.058651123807447435,0.12770593155345572,0.16750268913014937,0.2561446973338563,0.2246164857576666,-0.013502765531604746,0.23693794532257115
1720,-0.06353227378218097,0.009935992733600105,0.09528193115764479,0.2630896603283245,0.060011674724148846,0.12671834797529558,0.16914144720042404,0.25829243295878956,0.22649004605158612,-0.013465792220409726,0.23858106042120034
1740,-0.06084428932814403,0.01128180666324768,0.09650556716735884,0.26468106255077745,0.05621556774189311,0.12836983722152698,0.1657263401348276,0.25982357471652734,0.2294091348560102,-0.011646952450558416,0.23998118640606672
1760,-0.058989881590301566,0.003960828821186102,0.09834254349137936,0.2630958589968206,0.05594197550173376,0.12854364709264954,0.16688685040955278,0.2586777213703554,0.22911903612110168,-0.009958833084252716,0.24144023909809223
1780,-0.05896145212320704,0.005118698876393651,0.10121843735231288,0.2620190194293737,0.054068796756351255,0.13427260127741064,0.16616982268834604,0.26029244152705183,0.2288076592849344,-0.007849137477766947,0.23995406128049854
1800,-0.05763914954188528,-0.0008195270657026446,0.10363620975380299,0.26122765227061473,0.0499770545088871,0.13695551925176083,0.16661452184669095,0.25950746590692936,0.22623506678647498,-0.006888977365597395,0.24097633465848084
1820,-0.061466512283593476,0.0017291727120434662,0.10309196504079698,0.2620640349355623,0.04429994305304487,0.13672476440804,0.16774698163448692,0.25712609564966177,0.22645161578304213,0.0021558374230226177,0.24012987246654052
1840,-0.05642206628113198,-0.0019535976552267297,0.10374072298669383,0.2620237381005731,0.04383686606912024,0.1340708561251,0.1667992715039673,0.25797596142891976,0.2253818764664147,0.0015983615689699159,0.23780943982700573
1860,-0.05786258154184766,-0.006508137540304217,0.10575210024341024,0.2615000958883086,0.041913732827896885,0.13898510110981663,0.16891227687741578,0.2594082509905056,0.2281825584265836,0.005520296394328762,0.24088939480241295
1880,-0.05841726340411305,-0.005199976724885278,0.10695044999144558,0.2610226020681567,0.038863230829317794,0.13519571025791197,0.16744309377511107,0.2625349833999334,0.2288058785844314,0.010125605349595826,0.24116378545242695
1900,-0.05810238077794514,-0.00824341864901271,0.10770038853771709,0.258106006382254,0.037843492229140595,0.1375414318432589,0.1662040470225047,0.2590560219964952,0.22874759506866732,0.01701196857315833,0.24037959476036538
1920,-0.05808725665998242,-0.011413904549356249,0.11024181919384306,0.2629631308273953,0.03328109897552833,0.13044696414139612,0.16513142950532766,0.25897334959153756,0.2296475805757796,0.024540409759569212,0.2418952809565648
1940,-0.05796949221711204,-0.01655090245007234,0.10862483169039346,0.2630628401866344,0.028918893964009262,0.13288243428384575,0.1655864409354019,0.2603360346140242,0.22969374463571376,0.02761871524475249,0.24218031664563852
1960,-0.05746163996733047,-0.017559576116005053,0.11070553638225493,0.2624496768815478,0.03031833472779159,0.12848907627651773,0.16843088926455094,0.26216291260936214,0.23270109873645786,0.026986520445370525,0.24377731137204695
1980,-0.05765613999198541,-0.02247428239933654,0.11439531688838027,0.26429062004504067,0.0261952296091143,0.13157926560470762,0.16791325519577965,0.2608906573920868,0.23532376207803946,0.030779630156779775,0.24351396234986233
2000,-0.05847146512604573,-0.023115987271431937,0.11723424654047172,0.26234682755098065,0.028135575297467675,0.13136878533348523,0.16628426930754542,0.2620031905853217,0.23718630392516,0.035551209182606125,0.24502863008986053
2020,-0.06307131592457652,-0.026112336468063137,0.11811577235954862,0.2590785314529666,0.021767196259008945,0.1252895848701195,0.16493034677742943,0.25715306948269523,0.23730769786499453,0.03425407737222771,0.24372681353952155
2040,-0.0631677150144347,-0.024799705683183664,0.11971259416724322,0.2646241606777381,0.02332695912839223,0.12988175910749827,0.16397194081643512,0.2600587563597389,0.23819966619749539,0.03450170219977682,0.24479282373063907
2060,-0.061471418929727996,-0.02626100352436949,0.12379834551234128,0.26369127586683305,0.022745877471845408,0.12592791872294268,0.16141885302075956,0.26239470184861935,0.24180667956752594,0.032777861254894694,0.2481479202512487
2080,-0.06556281944020327,-0.02711279812083258,0.12464538923240398,0.26191231590044606,0.021340934102174285,0.12768224746333018,0.16341422345272194,0.26081609306585424,0.2439201578514849,0.03426159980786777,0.24822021477960926
2100,-0.06299849026559178,-0.025986795202651635,0.12610078566096397,0.262946055419837,0.019435917314648797,0.122812914543511,0.16224500977539963,0.2596253675104452,0.24034195807289702,0.03485338576900262,0.24224310737745142
2120,-0.06227316322596423,-0.03221714874409095,0.12746865338476776,0.2614424837847624,0.01930308643404264,0.11848653443013786,0.15995948914128671,0.2586011322843122,0.2424836152405411,0.03601263326530072,0.24036380215545167
2140,-0.05871346033651107,-0.0326135487537073,0.12984898420098115,0.2610394597614456,0.019659773320398945,0.11629121084132228,0.15877973063142609,0.25852004988073196,0.24025183244060502,0.03318247217485172,0.24366014223204147
2160,-0.05575777467601996,-0.03650693244006977,0.12895633895013967,0.2646755863181048,0.01870274952617721,0.1099994945408618,0.1570433628040053,0.25777979850800425,0.24394859348791842,0.03226204959278217,0.24116763824591736
2180,-0.05534653050137225,-0.03262168386281152,0.13099851832916806,0.25989592915139287,0.015027276303099985,0.11250564138999126,0.15673175449169366,0.2565302232355999,0.23948354579001765,0.02955700196406829,0.2434924798009567
2200,-0.04868416296834637,-0.030964298705592287,0.132706925481312,0.26011261794518187,0.015345481066932246,0.10738406986013434,0.15895704443599298,0.2571928291827183,0.2383503697990991,0.023859225722062557,0.24013715435341393
2220,-0.0501201426289483,-0.02889201599873213,0.13359675483563033,0.26273754443662256,0.015635863731981284,0.10431035713487344,0.1570540761729546,0.25646030601045244,0.23886145948271595,0.02204337505804835,0.2436626809119795
2240,-0.04408647098276712,-0.027625970527029392,0.13646012971446694,0.2614664395101717,0.014194468612268288,0.09842928584049022,0.1550151414264063,0.25966400640421294,0.24143702821480165,0.01795823085105766,0.24163358706496676
2260,-0.0412227797724073,-0.025838129669671,0.13748867573807474,0.2595820204455171,0.012438652716091786,0.09642442851151763,0.15185626792564355,0.2548638422435949,0.23641223036537803,0.016739917369657083,0.24158559590914339
2280,-0.03343416137345091,-0.033387826564498777,0.1398716954995049,0.26051453352805104,0.00999940849674649,0.0929934824638066,0.15311299182602567,0.25746417632199237,0.236680057811693,0.01061018261692193,0.24358958066676045
2300,-0.03524264544127316,-0.031150733853658113,0.1437133435552266,0.25757507968247695,0.008793338827049971,0.09098635503003531,0.1552405814398634,0.2589755215871204,0.23889636205518858,0.004676863826495773,0.2426477851519268
2320,-0.02901978442458401,-0.02907725892291772,0.14389445872304152,0.25885041033341744,0.00865278805143458,0.09321876550096249,0.15309449969562525,0.2560665141850758,0.2381158218792772,0.0019210207844649614,0.2432367269732219
2340,-0.026853844869592587,-0.03606197601771092,0.14641169297467263,0.26074846878456787,0.01013285689461218,0.08595033415504566,0.15297017396082924,0.2582228741474446,0.24011806074089548,-0.0060554984995126755,0.2473667394140783
2360,-0.022740454028085902,-0.03156182872109835,0.14561259509280056,0.26374394758175984,0.009728876126827551,0.08876375448677071,0.15772565628842092,0.25793395376550377,0.24015151685569922,-0.01136434389398534,0.25061539908400127
2380,-0.018720287750806246,-0.03137212310072219,0.1482061222436002,0.26000376862806945,0.008438817916138947,0.08354810940028529,0.158827156544526,0.2574787397067972,0.2363755828418567,-0.020419186454745306,0.25132333314231137
2400,-0.014335154153919843,-0.0329671205317628,0.14877445049007093,0.26188065621773704,0.006675216439490898,0.08251016056640734,0.1592133731177359,0.2549384942225645,0.23687287547214025,-0.019702693063855845,0.25099317025191226
2420,-0.013700376211206866,-0.029723900097928087,0.1501826315402711,0.2633768348898955,0.006036346035519459,0.07813811652865754,0.16081323707599768,0.2589729199116758,0.23629470677031553,-0.02367862926499221,0.25443354613977576
2440,-0.008802196992666569,-0.02664487064847964,0.1523864648376399,0.26077930219244216,0.008188214183115283,0.08395681643306895,0.15594239360732914,0.25627788331616674,0.24046639558048746,-0.028207840304179676,0.2542135419202889
2460,-0.005188446180572987,-0.02614160533870737,0.15375590605450626,0.26401568716030654,0.004145544342856368,0.08151136778512261,0.15794605016724314,0.25554352906512107,0.2380002504791864,-0.02862237020925154,0.25512195841231083
2480,-0.0019273572366456985,-0.020171251997500323,0.15344258199794705,0.26400304864197255,0.0047569405968436755,0.08115752551580233,0.1539883642499396,0.25453459025441993,0.23940474569422787,-0.03434083555396699,0.2535605275509851
2500,0.0021524991965717983,-0.01599252389816671,0.15732583124487753,0.26608734387239225,0.0016703349967264881,0.07753534789715319,0.15280726003674044,0.254018386865988,0.2377810345901734,-0.03386587841973752,0.25724458764556807
2520,0.005625298648841097,-0.009663542034876831,0.15303802544347306,0.2675909987281099,-8.492542493285003e-05,0.07329067001268047,0.1520844817828142,0.25578133142996873,0.23467232703722093,-0.04070398544211278,0.2548065018922637
2540,0.007558319809012143,-0.010217870528979055,0.15222733053542756,0.26610692850603657,-0.0019486158054503148,0.07371787670299625,0.1502921587320384,0.25531615130178653,0.23541239631262148,-0.04454237634683288,0.25401411157638665
2560,0.016840785053266177,-0.006237261325424815,0.15201436573789845,0.2643841218697481,-0.00282511903644767,0.07515958877211035,0.15454053817524696,0.25608926337990096,0.23328183956922702,-0.046590107121876966,0.25515938039694885
2580,0.01482546623008731,-0.004498611703731064,0.14922180102851473,0.268789956426804,-0.004145226547080478,0.07132016097749999,0.1537547036403854,0.25381590748355964,0.23317368492350674,-0.0499410444917807,0.2525700250641253
2600,0.025731815616594118,-0.0009726506196022526,0.14875105901366842,0.26465650215840636,-0.003911015291938276,0.07013596283837924,0.15277746023641217,0.25314831025616014,0.23385170929899432,-0.048356701956351396,0.25281961749915166
2620,0.03185877886789203,0.0031008732173197404,0.1500264387632962,0.2656269207622036,-0.005604515424207222,0.06497105054371995,0.15520728628240782,0.2573581631658389,0.2310139159433216,-0.05109109899047417,0.251724069146409
2640,0.03476603736640353,0.005068515946791535,0.14571844388176264,0.26506118573671966,-0.01174472288381246,0.06288836910958062,0.15511824788255835,0.2539537490913776,0.22707875146856732,-0.05640419909221189,0.25024631050161655
2660,0.040393733624566476,0.007151257531290231,0.14647967136871262,0.267736060199225,-0.01121930089227243,0.06173340744755048,0.15718402342774312,0.25230530404685025,0.23138948322404745,-0.05610361300389275,0.2489679589826709
2680,0.044472756494935,0.008472395039139435,0.14498409580261878,0.2660597358358715,-0.01334531140233959,0.05497751262044165,0.15476769428250298,0.2526824341169922,0.22888179428260108,-0.060170094380175176,0.25347755790389226
2700,0.04912379877054478,0.011331051354104543,0.14847386490098374,0.2645170381729262,-0.013577067750692309,0.05944382425319379,0.15582145958803734,0.25734836799271743,0.23218740605737126,-0.06383236673278594,0.24997611054842084
2720,0.05455168372284632,0.011493982855430128,0.14721856868948427,0.2614312758525034,-0.01498488405151011,0.049345421778323906,0.15426257692666714,0.252320128924452,0.23083737105637522,-0.06559700807127103,0.25233069488104115
2740,0.06071960949567919,0.010510496113006588,0.14519098623194815,0.26226092282101376,-0.01899310570957095,0.05332589158665296,0.15552696388417628,0.25505768194895245,0.22670187607312905,-0.06931935657498722,0.2516329669049986
2760,0.06400241764375177,0.009298728461566574,0.14583105617278996,0.2638834673997875,-0.02314397163555578,0.05278404574822636,0.15881720386088166,0.25408772453090217,0.22768279572990271,-0.07019171475203968,0.25193326331650456
2780,0.07169280062882129,0.009263554710395597,0.14204279418964413,0.26473631025320227,-0.0227972530722102,0.05192782627009694,0.16523729779297863,0.25988316554324636,0.22398279497872733,-0.07203758174125162,0.25155835182888014
2800,0.07325831904416513,0.006269848547894382,0.1409545174105027,0.26206858123562304,-0.025635022845044687,0.04477547318864422,0.16690899115638796,0.25527418100093774,0.22320850889927812,-0.07279260073209179,0.25254977966291436
2820,0.08090545772878344,0.0023349150546124217,0.14468328045189044,0.2613730626839272,-0.022677897389743976,0.046803115680143975,0.16510825018186354,0.25966361397931237,0.22392576674011644,-0.07611611923640635,0.254663525743407
2840,0.08251714143895895,-0.0003187852179958726,0.13550038202790524,0.2606416159714066,-0.024663858583006,0.041524150008268854,0.16853159610134802,0.25915734045429184,0.22342119731193918,-0.07495683135046341,0.250555868172711
2860,0.08459094434508446,-0.0028522325217190427,0.1372393867040628,0.2637002738588473,-0.030434403918477237,0.03910138553503455,0.17079370362638496,0.25911868185889564,0.2259152424171534,-0.07971502673823981,0.25221486297501133
2880,0.08538759675739153,-0.004392851671857953,0.13400435551336357,0.26640065276323865,-0.03304509608841338,0.0386736646628814,0.17675648041047798,0.25681240007958295,0.2238725592053429,-0.08490116721032423,0.24948975421174796
2900,0.08878422317147804,-0.0057835054825521315,0.13573172262110417,0.26506707654804174,-0.032204429111198585,0.035059691454841724,0.17939035809724685,0.26037099662088325,0.22309857306267267,-0.08339818081925461,0.249218336200392
2920,0.08785143182457895,-0.008119182076505627,0.13341733821391866,0.2676333096312014,-0.035916233625696736,0.028761551519047808,0.18522082574397863,0.25732685123488797,0.222197378508504,-0.08695590260479326,0.2504747400817423
2940,0.09224739374227568,-0.009921323033526764,0.13309162554705048,0.26810833080307284,-0.03654044606452711,0.026664525679127683,0.1922391749030539,0.25839908421041274,0.2204153638849152,-0.08552448213952343,0.24744774339130343
2960,0.09110995836443285,-0.014956955121927282,0.1323081873678494,0.26901275019800674,-0.033944480503098506,0.027294987819452377,0.19554852083119625,0.2608145619755867,0.22312707119595432,-0.08077300296175823,0.24947847749456864
2980,0.09423544145320449,-0.02220270882415925,0.13154581773110247,0.27038551742219585,-0.03835640861735029,0.03254157420540128,0.19835757516569608,0.2606189245888693,0.22110767627083935,-0.08305450305510385,0.24854671581495355
3000,0.09279154033298437,-0.02530965575069532,0.13132759695229418,0.26939012244415395,-0.04144495922387948,0.030823421033157123,0.20344360699782768,0.26180918626726474,0.22039951003107686,-0.08198985381714192,0.25198810756006174
3020,0.09628887401533336,-0.02476953020594998,0.12674837622659194,0.26751636447005256,-0.044143579291506654,0.02339751763046415,0.20811875592727916,0.26246454993105256,0.22020845470144818,-0.07572104057809147,0.24545597457221063
3040,0.0946162554430794,-0.026429652781079914,0.1260723865015932,0.2692124313536896,-0.04588306281762079,0.022613717302563837,0.21478071207560157,0.2630946184468742,0.2203678226855939,-0.0745798894657956,0.2515548051504262
3060,0.10328216173290002,-0.02365263105140545,0.12381755926225017,0.26668627705784004,-0.0500298699427402,0.022883395233754232,0.21801084378482663,0.26582472395850587,0.2166490262752144,-0.06921144195372385,0.24927298668485326
3080,0.09740043960718173,-0.03025319786830959,0.12429133464633035,0.2690357871783296,-0.04996335506526389,0.01771733684834591,0.21788677923818117,0.26649134048053175,0.21851087781816286,-0.06422365502672445,0.24801265768981912
3100,0.10148351837713085,-0.0278232341544024,0.12165936975223561,0.26706978227735384,-0.04657731503921193,0.024249503800020257,0.22478978104081015,0.2662282758935715,0.2148191535653706,-0.05496194864971719,0.25233058278591236
3120,0.10430776166526386,-0.028355915300925738,0.1213296547130283,0.26820440964478875,-0.05830739417961169,0.022673911859533404,0.22722733343788165,0.26465405096027894,0.21666623825025128,-0.05021202014390611,0.24437289044758467
3140,0.10729381317319191,-0.029546531026008266,0.11813349152557591,0.2652609349981432,-0.055502293010125894,0.02487296954428364,0.23480764359752598,0.2669448497013662,0.21724039001774784,-0.03721488930570187,0.24929532939437946
3160,0.10846734399080801,-0.02625126835210571,0.11235809173994744,0.2649258929954907,-0.0579375450791846,0.026215468185826533,0.2401296078761063,0.26525612154913203,0.21385031306496027,-0.0353007762476518,0.24740930209430895
3180,0.11214871070304715,-0.025506599286800886,0.11806651437103939,0.2665269716643762,-0.05848162182373268,0.024315805269269852,0.24071279367460371,0.26296656670305074,0.2140133810944606,-0.026578013869717178,0.25055243891109874
3200,0.11032071729890816,-0.022149568622342044,0.11729562050589207,0.26269962099726546,-0.06222195974984329,0.03285394727891831,0.24656920516559508,0.2629805978785235,0.21196531867311325,-0.020252912650628445,0.24730839430999024
3220,0.11970171149029399,-0.02267615617243528,0.11517805987406751,0.26314242687593425,-0.06526565356149336,0.029970828312540908,0.24413242688686707,0.26266849141084975,0.21453277954790986,-0.017865818030135497,0.25063173802616956
3240,0.11481097277847799,-0.021242322056400108,0.11267906686126339,0.2633588039513347,-0.06508725856344569,0.037536739875935664,0.24926544530948158,0.2662049165825159,0.2148970618082175,-0.01041973793248108,0.2561175334973199
3260,0.121380691474766,-0.015066317740722751,0.11432254866807949,0.26428027563641765,-0.070991724376432,0.035274892829953094,0.2513414719509637,0.26470888785639923,0.21506800895360662,-0.004266296692116486,0.2527313030573841
3280,0.12462458521556881,-0.01365100100200364,0.11138633565490486,0.2659079888455812,-0.0760894241508435,0.035760623822281734,0.24814768849490115,0.2643721819398688,0.21434765060488853,-0.0010710855101385029,0.2561794740878746
3300,0.12161027799984223,-0.016253406069674105,0.11197722303741627,0.2647630257525815,-0.07548070410136637,0.03417234058400769,0.2530823474650433,0.26129948189513663,0.2112287625659916,0.0034999214927206993,0.2516017681772371
3320,0.12403554603709913,-0.015448403242194464,0.10880367809338946,0.26544709434649033,-0.08013634455279041,0.04048081717107606,0.25377368748181944,0.2616774648135426,0.2132857566722602,0.008187238264735268,0.2519935652897088
3340,0.11984611376171159,-0.0146479419310733,0.10754170164847184,0.26382395755650684,-0.08197808218529785,0.037552129764567684,0.25739503063095887,0.2632160397312837,0.2146666283069961,0.0165065863357828,0.25384826653234943
3360,0.11622032215936373,-0.014506684390291878,0.10852624611188952,0.2700367228691681,-0.08998266431974797,0.03741965404372936,0.2567366568679111,0.2609848127129775,0.21132566730273195,0.022392322226842464,0.2506228085779884
3380,0.12031094961182245,-0.01587905580815837,0.10710957113092982,0.26864214370755063,-0.08578720348578929,0.04235504837809658,0.25908535926309467,0.25998508375970486,0.20932510009029343,0.026563464810433333,0.2536843240420757
3400,0.11530576240331995,-0.023533793706262757,0.10969466868688874,0.26903770191682236,-0.09192328238732134,0.048010214366675845,0.2567326464894755,0.2597421047540999,0.20527090232918907,0.028439459066584665,0.2517506083738723
3420,0.11251789303343067,-0.027859648792811293,0.10728488083992646,0.27074482986999154,-0.09595500602715622,0.057798008595792594,0.25979984486889296,0.26194067921986264,0.20862617087715715,0.03331270081711029,0.24929276714779877
3440,0.11457236616377409,-0.03301725881985348,0.10684603689869707,0.2721971985374271,-0.09882596418296377,0.053030895791739016,0.2562657635669258,0.2605676934705251,0.20834455424219964,0.044193661928216985,0.2500556948751044
3460,0.10581578317233795,-0.03375851661464747,0.10770580014274586,0.2744894377376408,-0.10445476404781684,0.0506779254897475,0.25946258083736273,0.2634182149113901,0.2008318958223448,0.04313835947599828,0.24465227755836194
3480,0.10611872896512083,-0.040431927199134285,0.10337102087205934,0.27586058358187115,-0.10406000464056853,0.053600003285062384,0.25859750674510895,0.2575260641589127,0.20371688828676598,0.045481428319552764,0.2475750225933086
3500,0.1022329611897552,-0.040189888078694606,0.1028087862176366,0.2751766708416984,-0.10733557663138624,0.052542924274085814,0.2554238467069109,0.2596921321607367,0.1994913857576855,0.0461901715154069,0.24657107106551063
3520,0.0980402229467023,-0.05175515497715203,0.09992584669585768,0.27433940302915727,-0.11308885781286,0.06513273863122017,0.2557491204829545,0.26360339765262725,0.20103389242092362,0.05160174154039536,0.24951092754487467
3540,0.09756649479320582,-0.05201857702770548,0.10118956420892009,0.27635972077906373,-0.11608737922836761,0.06501277431802173,0.25800181479347023,0.26253121767346144,0.19992187255478944,0.04661962442085106,0.2457600616420917
3560,0.10137575528869139,-0.05514214150928852,0.10153319631651199,0.2744068656781603,-0.11613809755284876,0.06143939640288286,0.25803027228060815,0.2636401669446046,0.19681132939443574,0.05342954540387666,0.2500449277568384
3580,0.0958450844438453,-0.05233814079008089,0.09629169587878447,0.2790410059978238,-0.11768508502247661,0.06407516749407863,0.26271077446230684,0.262043369698107,0.1964835546653911,0.05022419070852557,0.252139812739106
3600,0.09658377342090654,-0.05905934840140005,0.09908847991759362,0.2733197064779178,-0.12704524220344693,0.0662117250127976,0.2619900194328414,0.26636103670618677,0.20054567591617545,0.05324595994922202,0.2532720238777023
3620,0.09688797187533968,-0.05112055349703424,0.09896435969949635,0.2737098386043808,-0.128521909363573,0.06805451924591777,0.26520186230643616,0.26453243985002367,0.1992250296322295,0.05436385386798609,0.2585535969110142
3640,0.08627561386835557,-0.046440158001251855,0.10463004594073917,0.2757760400066029,-0.132704841739639,0.06750620716531999,0.26661453756324016,0.26520941957048827,0.20606415565101552,0.058739121327255006,0.25800841242915235
3660,0.08717964655853064,-0.04906570207509388,0.101643261714133,0.27874644703479223,-0.1348442488809871,0.06828007315153753,0.267565054663375,0.2635635412064389,0.2079165938643393,0.059764274565638376,0.2611057800521621
3680,0.0840554519603989,-0.04225732865008809,0.10144082684916318,0.27433610262773406,-0.1350049114005391,0.0693939321150702,0.26611972022174113,0.26456781961792203,0.21174900416158735,0.05914446588880353,0.264528199166687
3700,0.07945436877633222,-0.039719924495211514,0.1020393797772838,0.2728390971705641,-0.14332494215900687,0.06938390957553281,0.2645333208896763,0.2601199678039132,0.2100201787695445,0.06855454158800342,0.2649643999445373
3720,0.07993343522965538,-0.03633755578525164,0.10787678233647795,0.27584804936919494,-0.14253223409947505,0.07298652482396131,0.26456793905923276,0.2595789436975452,0.2102542066629504,0.0630998013867597,0.2672744463066055
3740,0.07625216224976819,-0.0350138053964435,0.11060064946863997,0.27212311190001925,-0.14363409052366677,0.07437054664691711,0.2633660896552162,0.26114717519568376,0.2172489847136141,0.06989680247051086,0.2647837055009495
3760,0.07211200275172458,-0.030200445542268063,0.11145834991738542,0.2743889765148719,-0.14899716669269797,0.0698813415682211,0.2623235747144187,0.25626437519884243,0.2172845976249019,0.0706974021562562,0.26790360396601354
3780,0.07021047023701595,-0.027195164367912795,0.11470376147625286,0.2723675579462127,-0.14863986689591033,0.07387575141976029,0.2613164156667,0.25599064036232916,0.21457980563758383,0.06843109253461853,0.2701086249849307
3800,0.05748512570125114,-0.025467326021180643,0.11693258103451099,0.27340474932607556,-0.15377442344509462,0.07800598779106703,0.2591361300675073,0.2568762208962446,0.2199254679271691,0.07738039929148505,0.269507964500111
3820,0.06008194963025944,-0.025425090507603137,0.12379449905151038,0.2712640588479339,-0.16096061949743395,0.07968001110289821,0.25806849246286206,0.25969578997975684,0.217975312345893,0.08190616970585608,0.27016757811101233
3840,0.05497031449859015,-0.022159002131436376,0.1265576676832771,0.2740359628804368,-0.15987077510680262,0.07819885252451038,0.2617837081065019,0.258564798359452,0.21756533052724306,0.07619117997980832,0.2682535630973899
3860,0.0476493312537555,-0.015268636825015402,0.12689313460860163,0.27237992599379723,-0.1632242504437691,0.08242728056748358,0.26005258921453556,0.2597239453586352,0.21702079341576055,0.08537470290875217,0.26742009008454737
3880,0.03998882664549346,-0.01656457048050219,0.13422818842369785,0.272597158435956,-0.17065191695326484,0.086601063173166,0.25460370811251787,0.2576789631703893,0.21812272467250357,0.08307666444090887,0.2701655466767182
3900,0.03643322334844375,-0.011913326573181265,0.13528290496452075,0.277303188507403,-0.1786983716572979,0.08546889605926206,0.2604420521944436,0.250065532665228,0.21546535731433075,0.08830540922152964,0.2671752485396657
3920,0.03835299664753429,-0.01227023742602166,0.13626083026669694,0.27546781145038474,-0.17668455094429275,0.08503697315320181,0.2516813012117559,0.25180970513868633,0.21775959415890137,0.09305672685551863,0.2693255485664567
3940,0.027378546787029077,-0.019361609524212023,0.13753188654990683,0.2779510086342213,-0.1873210422990535,0.08590529104558697,0.25678432876208335,0.25606280379179625,0.21985919091474487,0.09719083792061464,0.2697553170311762
3960,0.021211446607112713,-0.021436149327353285,0.1440422126281901,0.2782571549556955,-0.18754455134718204,0.08698996436638527,0.2602027774391383,0.25663418663617055,0.22151620447329168,0.09446297396546277,0.27132147313181
3980,0.01741711445236114,-0.027125463512324165,0.13929524162832582,0.2737991789831983,-0.19494074333840278,0.08935576653349006,0.25963596710433634,0.25521058379845596,0.22867833217735756,0.1024784335732258,0.27603903999711876


==> Figures/Stylised_Facts/acfs_case2.csv <==
index,0,1,2,3,4,5,6,7,8,9,10
0,,,,,,,,,,,
20,0.39067590058404866,0.39524515980257846,0.375210568265256,0.40328186010753014,0.41429729765706746,0.40038029641954653,0.3794505523438099,0.37103232629293076,0.40652261570555953,0.3335865466450628,0.36568471489348314
40,0.4030024030344298,0.4060371012309698,0.38826985680842985,0.411830080863911,0.4255732641944525,0.4113196799446093,0.3912550848598339,0.38269829745592976,0.4170674659838761,0.3445002078510587,0.38006759086206
60,0.40332898981452014,0.40633110537288025,0.3873959275073037,0.4110522566605259,0.42361660514781113,0.4127448671179116,0.3895686141343286,0.3821006326676617,0.41772061230515406,0.3419494912389057,0.3799904639144573
80,0.40270111164641464,0.4060561153103982,0.3882428502692187,0.40984063200362497,0.42369739551673813,0.4106206784596013,0.38826090904011423,0.3796085050485569,0.4179437170884319,0.33839042767805505,0.37893072137044037
100,0.4023054290751508,0.40528938490546906,0.387452118737691,0.4097654622733809,0.4220023416856017,0.41169775265985625,0.3884595951827727,0.37879060761137134,0.4180666076888639,0.3367576993845473,0.37776844724099823
120,0.40171261078966103,0.4067140703769182,0.38957927009337845,0.40762401347626803,0.4230881018045201,0.4125965528410368,0.3865030408199875,0.3790563207546519,0.41742350287867175,0.3357466876095937,0.37950475794444444
140,0.40120664348628654,0.40573220644691094,0.3881142140434536,0.40638677826418074,0.4196849581546379,0.41108718780690295,0.3850462087502388,0.37506932549590305,0.4169384070242213,0.33433059203798327,0.37701391106283155
160,0.40067121867008104,0.4034074308077577,0.38838078711897794,0.4061270883158052,0.4192882588060704,0.4100172094513114,0.38505950990720755,0.3767588833357386,0.4165781433428216,0.33428009740298925,0.3773653693498801
180,0.3993790673780808,0.4044352465732423,0.38756823150146424,0.40967775799026257,0.4190607652399012,0.41154119566748626,0.3850443230071371,0.376825240159934,0.4168609041936919,0.3327078917473879,0.37972191947811296
200,0.40020319670387466,0.40454168461533646,0.38758856556736526,0.4079189823089326,0.42163516264506845,0.4114147086144322,0.38368971656209455,0.3754760488243091,0.4153825326806283,0.3314943896408221,0.3776227501415903
220,0.3976162078505882,0.4043921544073538,0.3878306625452338,0.40816512214252737,0.42080347827357184,0.41030082660736733,0.3839228160520166,0.37640000070017365,0.41773951664214815,0.33064580429582124,0.37906714597234925
240,0.3988303842995933,0.4053226835839858,0.38772115418534314,0.4058892389214389,0.41885445052556153,0.41095402991587787,0.38423064878808055,0.3751161423428363,0.41544529652742856,0.32661534517606794,0.3779901738550831
260,0.3964438582368914,0.4048246422013556,0.3894410060259549,0.4086591549512916,0.41997940697778147,0.40947100502950284,0.3832901878746718,0.37608884273317184,0.41686820521560064,0.329917260383768,0.3802176209297238
280,0.3939175116980599,0.4054192807647964,0.38857536187829567,0.4060609597022104,0.4210810897136167,0.4122348286592631,0.38320859589365863,0.37715959704123425,0.415864513543733,0.3257970390206434,0.37807444660286343
300,0.3959838332038945,0.405748366559821,0.38745115751114656,0.40342638583652884,0.4211418180277807,0.41098935556944705,0.3831279650941634,0.3764621931057272,0.41652012226462737,0.3255851513495358,0.3805269055456304
320,0.3933620619578302,0.40531230083302516,0.3891095933937182,0.4055092495522016,0.4224002818608291,0.4110188153574472,0.38270298629505467,0.37522486001869126,0.4187068261162323,0.32731188910846476,0.3787945381371578
340,0.3938533261242655,0.40634125789046793,0.38831148342871646,0.40272655399929447,0.4213388106425352,0.41183628284726953,0.38316414819226846,0.37687136605081795,0.41546982982674097,0.32524595337225765,0.3777472027651692
360,0.39382581277136863,0.40504022561451025,0.38883959501096593,0.40202577087266417,0.42066086986663204,0.41211103435609314,0.3811964147438288,0.3765668103438942,0.4171984533737468,0.3268612819197689,0.37982965881983694
380,0.39211594961762275,0.40769747968179687,0.38993956031355487,0.4050618526013271,0.4227971017882224,0.4120100177582374,0.38179047737036126,0.3760467474611452,0.4174743094643599,0.324897871807838,0.3790597884432515
400,0.39125889291277793,0.4064751853049827,0.387862349121872,0.4025533126058579,0.4228925661611388,0.4140472311202908,0.38077650276309494,0.376265000119736,0.41766382175860334,0.323900282557345,0.3784642377435258
420,0.3915704974002912,0.4060205000845477,0.3894247905925218,0.40385552548268855,0.4234131143073678,0.41172996030047954,0.381555916001317,0.37466546608035844,0.4165927242587399,0.3219122824620535,0.3780303341060873
440,0.39121354412199644,0.4083718510394353,0.39068821294082995,0.40567237140959583,0.4226473705610255,0.41258643312038473,0.38249418076210756,0.3734943925065172,0.41704061851602175,0.3217693690947478,0.37969314385900577
460,0.3897708442652557,0.40573652001046756,0.3891991275903147,0.4009817617369199,0.41968471635139276,0.41084585490138326,0.3805701012828663,0.37261223825622874,0.41651312069433305,0.3206705811719369,0.3775698011664794
480,0.3907267640725065,0.4060718089120742,0.38685391136761443,0.4040751911101673,0.42248215682433576,0.411715967885225,0.3818017698353583,0.37307680662051795,0.4170971479136174,0.31905372698965645,0.3794265522553034
500,0.38858683704392566,0.40662194881825264,0.38978275881326624,0.4024227199531514,0.4214138972074114,0.4120394012719208,0.3823635904877427,0.3707697452599077,0.4176274572422575,0.31899763652141433,0.37651782252866645
520,0.38992790958408646,0.40553170492855717,0.38931192487692573,0.40072816580001014,0.4215344182025042,0.41329461907024145,0.381211100313843,0.3717821508443425,0.4159728237711125,0.32048487644155127,0.3786820075954742
540,0.38804184256814933,0.40696899689162824,0.38947842042067043,0.4002958057776523,0.42159834695255516,0.41170351320863297,0.37953596240723747,0.37177271828653946,0.41670172939117006,0.3198607845692528,0.37834294028777476
560,0.3890002008437905,0.4060136834310729,0.3888803671758431,0.4008889019306688,0.41982897554065357,0.4101720578691843,0.38025000343712045,0.3719697655710067,0.41644266806414265,0.31812001683108126,0.37746110856677795
580,0.38827253396366734,0.40569174578013245,0.3890004546717548,0.3982201943097074,0.42077171061556495,0.41245522778240706,0.37939159848126736,0.37076357536497384,0.4150047383588504,0.31631414465759045,0.3761824644973393
600,0.3880962995091892,0.4049982756194514,0.3894733259209212,0.39965594349127476,0.4194377000584697,0.41000824423748805,0.3805810115650151,0.369916975270286,0.4170435101000802,0.3181199185886502,0.37820722754466957
620,0.3873878620402249,0.4045717214604756,0.386847395890639,0.39693434733806726,0.419132209062981,0.4094864075160015,0.3775174370889624,0.36951553220707,0.4154704218869802,0.31718634402106904,0.37634488801155513
640,0.38565414314405005,0.4051391299914136,0.39013330476965635,0.3972532109239471,0.4202168714980282,0.4126864107867324,0.3807547553577804,0.3706870887007761,0.41705547524027287,0.3193219454705694,0.37658589137831266
660,0.3887566148420313,0.40653211324164895,0.3890662154336527,0.399952561720644,0.41991724926025664,0.4097383692798494,0.3810006618331687,0.37180861048946534,0.4174891667451188,0.318453555460338,0.3772477197130713
680,0.3867876079116133,0.4031183025828752,0.38825061646654924,0.39723763637236054,0.419007404123537,0.4102322641561697,0.37802191345300523,0.37113422480600616,0.4154618053319853,0.3180817115546351,0.3758104701547553
700,0.386589047569923,0.40452180993136927,0.3897937606926397,0.3951924268092263,0.41842215430846624,0.4103629781004572,0.3765643572677043,0.3707117256449187,0.4166974297934464,0.31782957145780294,0.3731853659418209
720,0.3875096240773966,0.4031622180246844,0.3882565315719111,0.39423342517127224,0.41881500175650055,0.4083802183781217,0.37789239639283895,0.37063172459141497,0.4141804341712897,0.3163829584346448,0.37553501579847787
740,0.3867155589080405,0.4020010992630339,0.38685164884993667,0.3951120363821634,0.41747762572964764,0.40999132565497975,0.3785258394123043,0.37217492861506035,0.41486123885102977,0.31424000961373955,0.37536418840883695
760,0.3858283031124873,0.4023966991287627,0.3894557344276229,0.3938903207288598,0.41957784165606904,0.40926028021932676,0.3782644517376534,0.36993077959183046,0.41418888456925107,0.314852763249103,0.37422969388156696
780,0.3865204716334755,0.40282583872939465,0.38858977147825585,0.39216040653534384,0.4171086486924529,0.4099369672073152,0.3784212765680547,0.36889351086378047,0.414233446238948,0.31279625920065446,0.37620839541355855
800,0.38528910361953717,0.4004953156160746,0.38869445637445793,0.3917458140902653,0.4193729946491585,0.40795694458215337,0.3786428395957479,0.3687382646269924,0.4141347375418264,0.3148526765574928,0.3741367716210921
820,0.3855838400301438,0.40400165439166236,0.3895359871469283,0.39102349168408856,0.4171844705234604,0.408834009538524,0.37781244852486406,0.3681717871103503,0.41445500651859424,0.3162308038878376,0.374451990703936
840,0.3844769105062413,0.40011855018172693,0.386769774012204,0.39200418632413764,0.4168458285768059,0.4081779521874639,0.37640485019704856,0.3661321415547537,0.41278707898199113,0.31419356652930397,0.37289318063406085
860,0.38463731653871436,0.400131405977453,0.3891286681085011,0.39153666700901024,0.4157116336219282,0.407108521478022,0.37580211656262297,0.36742024408715224,0.41414253263054135,0.3147420678154031,0.37341714206055954
880,0.3856944556541595,0.4007817693514569,0.3877436287765511,0.38952580714126933,0.41739057542538305,0.40605971492187526,0.3795235962332903,0.3661548659625403,0.41283520596702283,0.31634851490845384,0.37223250880567865
900,0.383949706951974,0.40178045842547505,0.38834987562872053,0.3885196829339937,0.41714893359979566,0.40980239236210564,0.3788012913535947,0.36743755183608384,0.41428596673887147,0.3165152616147204,0.37388859743132685
920,0.3853996378899505,0.4010858303864735,0.387437288602305,0.39191378307308355,0.41715541635689835,0.4058776490330221,0.37765902996707534,0.36683692187225686,0.41339694733629473,0.31737935409539275,0.37223349349400126
940,0.38206677372019004,0.4011781496123472,0.38950845480024643,0.3875847814864105,0.41604049535709314,0.4066902198054029,0.3763778558222163,0.3667615039580312,0.41143420262411734,0.31669194232165976,0.3707996025284346
960,0.3839250671587013,0.40028450376626257,0.38835087659018136,0.3890887852894594,0.41672448604515766,0.4058218234153862,0.377709630985606,0.36610382852629025,0.4153006776531803,0.31737934627531716,0.3718513360564813
980,0.38324139670915736,0.39962342624024494,0.3874968523348011,0.3860680631047178,0.4173655544471348,0.4090862889017461,0.3782369407258627,0.3664484971081842,0.41217190895697453,0.31749728512517844,0.3704770112507393
1000,0.38325148831573175,0.40066103278310017,0.3876844867822245,0.38755884892887627,0.41627309938427315,0.4055492499663802,0.37787808905627773,0.36429766357064025,0.4127614008013614,0.3192383050820219,0.37094933756290005
1020,0.38230263102327433,0.40033232578052436,0.3869338997167998,0.38786882662954764,0.4174138320808047,0.40632436064029653,0.37825697166887623,0.3661288138210299,0.4126208284190687,0.3192962580338312,0.37241615120068433
1040,0.38253779114907915,0.400743623349524,0.3891734756681589,0.39044103297250604,0.4168583471483605,0.40682235584326126,0.3792973482567518,0.36536011009207825,0.4136163449155159,0.3192384626547276,0.37186089370061504
1060,0.38351083912402334,0.4005483948354719,0.38597427110465266,0.3832137993710813,0.4143175934567405,0.4040666256531056,0.37692876805837405,0.3632013139341964,0.41156333727293387,0.3178525463483738,0.36831163562683394
1080,0.3806824526936447,0.39972633350819475,0.38585845523608703,0.3855930942096399,0.41544445735307256,0.4065160777779018,0.37896599407173237,0.3625677374728137,0.4118893701574947,0.31729711916840064,0.3704078508068636
1100,0.38356217832136874,0.3993264631088841,0.3868265677560412,0.3855922598706823,0.4157889267793486,0.40531370611312667,0.37721180286232603,0.362333243852251,0.4115222124084387,0.31916742828023376,0.37104112520775223
1120,0.3815214599845234,0.39863625055762847,0.38609799571004666,0.3852712571147468,0.4142930681987235,0.4039493633447466,0.37761055237213625,0.359651432088103,0.41145992962715805,0.3154852882095106,0.3699281970781497
1140,0.3847154447664853,0.40037040838083654,0.3853950916514869,0.3864914694696598,0.4156157788036607,0.40686261913850597,0.3786858672851408,0.3609822477394332,0.41120956466701547,0.3172867007633355,0.37105162509827505
1160,0.38143734109226474,0.39755013088597546,0.3864420335861506,0.38426563307431405,0.41381434719363386,0.4052268599466222,0.37382104115871684,0.35739756299126607,0.4109393741236452,0.3149932241260953,0.3677905429116613
1180,0.3838733300065276,0.39867071755275113,0.38494502417595283,0.3816889294187785,0.413381803048286,0.404400333009583,0.3744338137851636,0.3588718481116981,0.4122813923677831,0.31554708708567725,0.3689875650262423
1200,0.3807590324972425,0.3976887513400461,0.38521400448961224,0.383235048594244,0.41387118511446086,0.4050722037610172,0.374569263882655,0.3569343173278051,0.41181098373995273,0.31348288236195865,0.3674154581096265
1220,0.3835821609872191,0.3963685948410162,0.385539100815378,0.382915273081215,0.41551963073470066,0.40378063054923724,0.37494935951808606,0.35725879828421914,0.40944970541293185,0.30874011612908414,0.36785895212617625
1240,0.38077885044714843,0.39912366696145773,0.3849089458141956,0.3814662396356594,0.41434568361312485,0.4053692373356855,0.37514332751394674,0.35660823400940106,0.4110074740820342,0.3127158441898548,0.3668611924319429
1260,0.3830991377560526,0.39749255354797774,0.3843424101481079,0.38281609975392666,0.4136461379316418,0.40273889037884586,0.3750906364055821,0.358206365764573,0.41253987058854313,0.308208977569657,0.3676120155369696
1280,0.38214514518683934,0.3980985270364023,0.3849758269251582,0.38163457859652733,0.4121889556304647,0.4025914210305509,0.3752654592404746,0.3571796846725006,0.4114679941287811,0.3092333103795014,0.36860521599362517
1300,0.3802449889701317,0.39809215659300257,0.3857361984987052,0.3794892682292991,0.4126450111690364,0.4043134514598286,0.376868552830961,0.35754705638595935,0.4114384806497341,0.3074338889072072,0.36703925308977847
1320,0.3796409105633006,0.3976457159895888,0.3819486957045622,0.3813257467952519,0.41252066438411206,0.4011231026383334,0.37576148059999076,0.35438755421113466,0.4110553967623461,0.30538445751413873,0.36520761435840404
1340,0.3826916226977571,0.3975902553143714,0.3854273117080125,0.38141909203311364,0.41303328132233574,0.40335045959475685,0.376581814880651,0.3562735303511698,0.41165786163986795,0.30419956007632765,0.3647964397044934
1360,0.3806339170100068,0.3970398329726069,0.38236177490667755,0.37765264330438286,0.41194300567680237,0.40256137045751605,0.37263595707925024,0.3562234459716372,0.4110094598023716,0.3037413389963477,0.36565281661848803
1380,0.37989640213127174,0.39733624851405824,0.3840659073389647,0.37943157500358266,0.4118488490717914,0.400109971915275,0.3739831114218678,0.35595532350792647,0.410427644120866,0.3047719951641149,0.36575772739411294
1400,0.38044159354887597,0.39607610783296376,0.3807257897846451,0.3777976970239589,0.4129114720963082,0.4008849059691292,0.37232936590784493,0.35502024509413566,0.4106241774577299,0.30257866083833784,0.364483883815638
1420,0.3814498623944328,0.39525737084324586,0.3847783304981194,0.37794987670432,0.4130083541939699,0.39996806289042236,0.3710631692072613,0.3556836907737095,0.41060834551430886,0.30092966087874573,0.3647985324657265
1440,0.3792464689408438,0.39612994656189865,0.38382846154721584,0.3778354247915184,0.4130192061922845,0.4015451373788645,0.37115735496102087,0.35457796687630005,0.41048685871014934,0.30115323052826726,0.3634682634728351
1460,0.3795832835301556,0.395892714418995,0.38226216336439994,0.37665252202010724,0.4103259891145107,0.39958582340222637,0.37007714320491414,0.3536093226862934,0.40899517310848277,0.30095717925152876,0.36284379319178495
1480,0.3783228876140222,0.39522868788891913,0.3837468692795621,0.37449254944865534,0.41160336851617874,0.3994377097137989,0.3686556020013557,0.35345350317056723,0.4082495168553031,0.302195462222522,0.36303264252146367
1500,0.3790726639284967,0.39321100416974886,0.38206202325853145,0.37547648235630693,0.4120948587606302,0.4017684113275338,0.3690872439789273,0.3524186346155693,0.4094560368174787,0.30296065117315274,0.3645320822724411
1520,0.3778854963311072,0.39676441122628986,0.38334308510501197,0.37513158243734024,0.4107097898989129,0.39856725236529733,0.36884776024789284,0.3535356414365951,0.4084185600140876,0.29929582166582336,0.3612884543184275
1540,0.37720358787126107,0.39441231053735715,0.3818071711096667,0.37270447233534293,0.4104303173426852,0.4001606784366948,0.36806815303996315,0.3531543743417408,0.407866981627561,0.29676900401703366,0.3622400555755104
1560,0.3771280518136263,0.3948387175903044,0.38409226838776345,0.37457868911203185,0.41230831463646594,0.3990764336826489,0.36911554980573125,0.35468325050826177,0.4097263645190762,0.29741810058196794,0.3641996262964733
1580,0.38004245903974637,0.39476961453546233,0.3814606864697249,0.37290900624040113,0.412458674656971,0.40004720296575663,0.36674254362697734,0.3525332366025028,0.4087318132397583,0.2908361872955185,0.36193685752231086
1600,0.37529145089806193,0.3973836228196636,0.3817740800518596,0.3733459228381878,0.4117110731510265,0.40052266895598754,0.36829267102646396,0.3539724989628905,0.40878574135670254,0.2917719398117645,0.3617611704027247
1620,0.3769968030326511,0.3968281759704853,0.38302035859939476,0.37130615342960877,0.41286732958936956,0.40009940003040423,0.3686977082858163,0.3546592551818179,0.40879846370079276,0.2911336727782812,0.3618899267015834
1640,0.37673534285051874,0.3961355566139675,0.38323568953417847,0.3726990694601198,0.410387955188268,0.39929390239761464,0.36727169299813,0.3543870513075677,0.4081799032466238,0.292164209603766,0.3607614320159173
1660,0.3775988410863193,0.39505200451196715,0.3796424806271592,0.3728234953530822,0.41140504074693285,0.39919384511609807,0.36515649912708703,0.3519546574761568,0.40946042063399696,0.29011212994703006,0.3608055547660748
1680,0.37710362313256646,0.3951176637598741,0.3814104785269582,0.3732690398132428,0.41140971716588515,0.39703965273944053,0.36432445024466353,0.3525818895397114,0.40760493476702353,0.2917197947090241,0.3622879149260813
1700,0.3761600746991881,0.39637978188512546,0.3809717460876595,0.372198506369597,0.4130528813607183,0.3986401362990961,0.36492455010867414,0.35173422210648264,0.4080084391739421,0.2870609482322995,0.3589573204674929
1720,0.376724180326243,0.3943427530660437,0.3798040356148671,0.3706477839819905,0.40941862842427745,0.3987158176477519,0.3636309680069528,0.35121625553104135,0.40943436254746024,0.28866481187651044,0.3607324769675613
1740,0.3758928003358145,0.3941538505438476,0.38112901335505744,0.37385656828153124,0.41271177074934995,0.3993477254039365,0.36650891736810665,0.3507296170412167,0.40621424061609857,0.28757165714206717,0.36025265302315085
1760,0.37687472978736447,0.39284133439154484,0.3792801470348213,0.3736419574730104,0.40953871580861667,0.39659747315439964,0.3654274493741042,0.35043744024825924,0.40855843552608384,0.28189564782458476,0.3593247070425724
1780,0.37679584125381027,0.39464578790263993,0.37859975976956833,0.37294511316939605,0.41232936941045367,0.3967571424672597,0.36694833438145824,0.34973003151997417,0.4078477355677405,0.28379602149442645,0.35955393255562473
1800,0.3770082632739366,0.3919053564469272,0.3791392160182636,0.3738612699174628,0.4105457723740603,0.39618717286275695,0.36558481075068616,0.34984662152963614,0.4075909470443203,0.28312310443236177,0.3599595481267702
1820,0.3764960713879673,0.39342319487734545,0.3770324286825676,0.3730259344538308,0.4098503069760044,0.3952598108591303,0.3660125456468431,0.34731849934340175,0.40500015534952005,0.2791951250409913,0.3553073420658376
1840,0.37617063465117667,0.39143512090762256,0.378318184875572,0.3710539894246955,0.40789188579457497,0.3964996367269028,0.36619026886352124,0.34818273440932296,0.4055779079953689,0.28094158705036437,0.3582324526075929
1860,0.3768394084411839,0.3916985786213097,0.37727646992810626,0.3740265138896457,0.4084206168442007,0.395053618721713,0.3682453801291451,0.34861910253349115,0.40552205403012376,0.277258840355579,0.3592002379606985
1880,0.3767385544323452,0.3917544910501001,0.3772486992087489,0.3714147063603318,0.40780197634874715,0.39815170513254733,0.36729651054535767,0.34635636118975127,0.40634121920503363,0.2781089159973733,0.3586563980362685
1900,0.37593876890425737,0.3935561471164756,0.37658668614857344,0.3717346076745018,0.4096596180559473,0.39365060344502745,0.36730738902217164,0.3476998491679406,0.40564332077066323,0.27352242083455797,0.3573189584976474
1920,0.3752391005184267,0.3910356057700827,0.37388481280879904,0.37055767387647737,0.4072457167001991,0.39357417074044937,0.36874076157209407,0.34464208630398824,0.40468669363341164,0.27333534144176774,0.35667280459102996
1940,0.374654647983936,0.39105627621758865,0.37519975948693196,0.37081400050960023,0.40723309902911914,0.3955036965729607,0.3669868938268402,0.3463344220119481,0.40444998387418496,0.2709398923461709,0.3563274763082994
1960,0.37266326900022545,0.391954620361378,0.37374130271908734,0.37179891365001655,0.407941039754681,0.39313313480199286,0.37041823031562676,0.3436992903541643,0.40423078420520026,0.2684738997163905,0.35434561520548563
1980,0.376181721658489,0.39072678581355136,0.37465197743432277,0.37136388773161466,0.4058488473403237,0.39364561801303466,0.36882222739056053,0.3428459279513534,0.4027166422341053,0.2702908321050918,0.35680539095101943
2000,0.37424082874893305,0.39209475501099644,0.3742594953195164,0.37211198987652316,0.4078847386470727,0.39407721726447464,0.3674910252275865,0.34329143651457505,0.40234977734407507,0.2705200426992717,0.35396009736623024
2020,0.37439825515655556,0.39057342807962503,0.3730989161006123,0.3702892181259996,0.4065435394773413,0.3922367456561652,0.3698044015625568,0.34204383085003304,0.4026627537599583,0.26980040295137947,0.35467454352582434
2040,0.3723453878261204,0.39023664878375486,0.37453552318752875,0.3711988926041527,0.4040399388435721,0.39194576805012626,0.3653691283074708,0.3404474312603564,0.4023702898935092,0.26812932382355326,0.35431258209513655
2060,0.3739559179098452,0.38928958219788423,0.37078089106435974,0.3717312217170608,0.4067653930877997,0.39008042588116726,0.3682948375647662,0.33959664185964666,0.40123119114040035,0.26759227853154294,0.3545825370953973
2080,0.3727784628677575,0.389932698343474,0.3736506094754504,0.37194053286171963,0.40517328544710896,0.3929310727425474,0.3662484301970522,0.33734583120474926,0.40008044708355717,0.2644003977101016,0.3514023432722757
2100,0.3742594296498142,0.38870321937584984,0.3709052240435168,0.3711335433830085,0.40346561033590955,0.3916991842688945,0.36727513218809393,0.3370570535029837,0.4006503872977899,0.2627976256339984,0.35436950706014037
2120,0.3741664137822287,0.3895883546615168,0.3730781553606422,0.3722694719837536,0.4051900841978372,0.3927555867160437,0.3671836497064123,0.33569119921021096,0.4003689831813316,0.2604860429197705,0.35192127635748605
2140,0.37438223412533755,0.3896615405777696,0.37184330571341956,0.37110024217999305,0.4045272156402054,0.3924469594303747,0.36506790465479705,0.33586284013277173,0.3994694171092894,0.2615166410175561,0.3512609240653376
2160,0.3747675452136921,0.3868866770298871,0.3707542829453372,0.3735494635189775,0.40388028870106646,0.38993999961814585,0.3657934709267878,0.33531107517312564,0.39932276442135345,0.258310833069915,0.35078017855473276
2180,0.37426574934915,0.38712800595745056,0.3702899845025739,0.37535688781665827,0.4038744884687615,0.39055222132131545,0.36631718630064725,0.3343932803200581,0.39859347328416084,0.25785273797704783,0.35066884285070177
2200,0.37424805340829226,0.38842318599626824,0.37233135058005973,0.3749219158079341,0.405984331056829,0.3908435299704533,0.3660491577972986,0.33397758048655357,0.4007072549519255,0.2554684854456555,0.3512291628468552
2220,0.37744777950825215,0.3894893815532043,0.37058070776612495,0.3741858980060542,0.4037686338746904,0.3910276517577457,0.36628437733240127,0.3322637381923588,0.4005650653614835,0.2532582073702275,0.3501566970439362
2240,0.37521417577172,0.3863061124388011,0.3715316055511199,0.3771757469621436,0.4066897536521619,0.3919796473246123,0.3666689679175212,0.3355125509019891,0.3996425149259879,0.2524079986747321,0.351148637548203
2260,0.37596056860183574,0.38769902847411175,0.3686394403884722,0.3747288994482131,0.4032404945129131,0.39125772764424493,0.3662933543828957,0.33320362848400314,0.4008615717035894,0.2501162198741883,0.35061031994032404
2280,0.3774870855114632,0.3883097673952283,0.3719140455990432,0.3796857317310246,0.4026708653200471,0.38945906958964327,0.3662623842577881,0.3310035389130884,0.4007401300369956,0.24835323197911957,0.3493280919647259
2300,0.378937031881562,0.3847469556976538,0.3687138996343825,0.3769471750609627,0.40384850933501415,0.3894924767961496,0.3624606577288798,0.33347140707744594,0.40086987068603125,0.24747251098954753,0.35020609603594394
2320,0.37631465760127913,0.38410307284605166,0.36943702754578994,0.3807964468130269,0.40321618124784003,0.3901545673181619,0.3657532478495228,0.330702239856349,0.39903999639283255,0.24587213903194294,0.3493946528889988
2340,0.3812640784398816,0.38707922422399355,0.37078181040869895,0.37954862865734207,0.40194952758713354,0.39073648324132637,0.3641644079058731,0.3306156351858453,0.4014317351935244,0.2451407249396842,0.34828513782259113
2360,0.3801247776633126,0.3851754518747841,0.3674305520885238,0.38188384305418616,0.402567297923233,0.3893213973642215,0.36411564962119336,0.33005878281764484,0.39939535142190424,0.24412717553372598,0.3465797163962259
2380,0.3818490968710846,0.38574679213190977,0.36943442433020823,0.38089205522598724,0.4020290601205228,0.38813711377071647,0.36413357340753894,0.32848979688349966,0.4015126222835851,0.24290817340677803,0.34563537239041403
2400,0.3815844319791445,0.38586934023851316,0.3680884576648847,0.3837405993115869,0.4005990120745625,0.3883757126788683,0.3643065085869416,0.3287770443183907,0.3995498087062327,0.24424473622947582,0.3476421030340906
2420,0.38369643493410854,0.38259499839720396,0.3685740281602077,0.38136378463944587,0.40061918329986457,0.3878807308144715,0.3621976290467344,0.3279817755903069,0.40021561480897033,0.2418173695978481,0.34475641025898696
2440,0.3841194385611841,0.3870639648842698,0.36899588001497735,0.38167744468749054,0.40107816779872457,0.3895204845229902,0.3635303796267505,0.32738372125630266,0.4006119829533574,0.24102159060829625,0.3454488504174711
2460,0.38499323447382294,0.3861659978556258,0.36873407871510866,0.3829601852121295,0.4020004429939731,0.3867619620211881,0.3611078829898197,0.3253879139344794,0.4012714755910429,0.24052195480046573,0.34622249173371306
2480,0.3869266690060286,0.3847724942760818,0.36868424725504595,0.3840237222686966,0.3979716297321474,0.39149787156452537,0.36298020450267643,0.3255902429031289,0.3997602582710752,0.23798166309930288,0.34438045129436706
2500,0.38681738509092056,0.38630890416837105,0.3670227522426565,0.3823930887904098,0.40159097962805,0.38934425957539354,0.36058514662563007,0.32359211438849617,0.40075325156926195,0.23766995412911934,0.34555240948033955
2520,0.3874752303142441,0.38631449227082293,0.3690881894813437,0.38293972861591213,0.4011826255110583,0.3857453410494954,0.36085355747313874,0.32575826270921454,0.4012887978305801,0.2341166321184467,0.3457573901505008
2540,0.3883721238775498,0.3851076559033952,0.36783438503653676,0.38297553379463034,0.3998744018997824,0.38973840204256094,0.360593900487438,0.32399904461190365,0.3990836112359729,0.23101674281181075,0.3430277263779199
2560,0.3907912484067438,0.3838070515824169,0.3670115351886908,0.3833698929424991,0.3991955516971207,0.38667990669291263,0.357540292123832,0.32205535884203373,0.40154822120270806,0.2313315842200237,0.3440312281880703
2580,0.39021923859066043,0.38455029321202705,0.3666870373080663,0.38270646034814915,0.3986554768693818,0.38658957747140665,0.3601173177876741,0.32328552892772566,0.3995947076663189,0.22662890081396042,0.34431365259642055
2600,0.39369929511852203,0.3846910386186987,0.3653995638717932,0.3818240006136248,0.39929521857187106,0.3885707637604602,0.3573142810362306,0.3214630973579231,0.40004484763796133,0.22443395878920752,0.34114683640996335
2620,0.3893506713162477,0.38164343386528843,0.3666126511506197,0.38142265987896007,0.3973045688327542,0.3857608797891984,0.35899464774220097,0.31874534820569184,0.39922611297861343,0.22163514740156284,0.342156357894237
2640,0.39232939781027654,0.38418714583503916,0.3647123616007601,0.3802560512546922,0.3985277500030903,0.3881638308099219,0.35751829192831963,0.32078400876331953,0.3990149028390109,0.22386988460586124,0.3411548093810143
2660,0.39339807322540127,0.3810124826160509,0.364189244324845,0.3783367843393271,0.39760887632642705,0.38450278816170647,0.3579893732179801,0.31679515304744565,0.3995656609442507,0.2208842937086426,0.34260051624487925
2680,0.39198716149747115,0.3832144395778091,0.3669971163838934,0.3771882933943761,0.3976897452574746,0.38582910969777695,0.3577011264719552,0.31798020468683263,0.39734874411642246,0.21920151744538896,0.3389889812747707
2700,0.3926703325506142,0.3811798629782859,0.36425376722556013,0.3805402932728609,0.3958387025698515,0.38531642152625445,0.35642776961438694,0.31632812701483404,0.3995809205323909,0.21785625638505685,0.3419135919645796
2720,0.39466930923987165,0.38213894183121266,0.36434049160802884,0.3783408959842421,0.3998675095147838,0.386655263361359,0.3586171407374625,0.31609430097999763,0.3986996664046808,0.21490181466897726,0.33961620232750267
2740,0.3933751216847404,0.3818239084709213,0.36387825056107037,0.37728974625425044,0.3959531026713555,0.3881086835216413,0.35731560839853016,0.3145869645035765,0.39803755944328,0.21383788272203796,0.340444504654109
2760,0.3933437140175062,0.3818517908346095,0.36304126849541346,0.3777949413543931,0.3991527629340528,0.3847556085568894,0.3545550862771018,0.3156425234716845,0.3961934774869636,0.2103312217319818,0.33955987821894007
2780,0.3940435556813079,0.3817356408335118,0.3642385705118124,0.38018945617750444,0.3967412794420323,0.3857623183058694,0.3535026834500346,0.31096579216001996,0.39848689997735376,0.20972541732561262,0.33815233942767664
2800,0.3945590609839843,0.3816432362565403,0.3606275755704849,0.37760886716127395,0.3981173324549065,0.3841231039560611,0.3543097975676427,0.31232954749036973,0.398459268822739,0.20571921739397267,0.33738223142228535
2820,0.39688405393073095,0.3802799342795786,0.3637644255722335,0.380773242516776,0.39655543694265694,0.3903206682464654,0.3544270168567925,0.31116970837368324,0.39802144913729653,0.2021912248626235,0.336989362904017
2840,0.3942423604057018,0.38171643877299527,0.3610309160982108,0.37855472918988853,0.394096374151858,0.3850625764180978,0.35379352484324295,0.31090458925345255,0.3981082353694922,0.2018392227711515,0.3376591346186507
2860,0.3961789017438353,0.38082606679236164,0.3629234061929985,0.3793016255348461,0.3956107854095015,0.384957232422832,0.3561681502045581,0.309930346604567,0.3991559587805021,0.20264031501746355,0.33574062368212376
2880,0.39425632212862016,0.3812935038551612,0.36187409502255075,0.37480642755207716,0.3959368096662241,0.3881747859812679,0.35588864663539843,0.30909655203096775,0.3983054879339398,0.19836668141673258,0.3385176681445302
2900,0.3972086299600068,0.38110657172443163,0.3613795633663481,0.3795820229757119,0.3960574483519179,0.38634116709457483,0.3527290404260976,0.3066556288569878,0.4001662793269539,0.19690383679733517,0.3348584585440606
2920,0.3958289629475072,0.3829548968751976,0.3599743614984726,0.37478549217924895,0.3945422107197755,0.3851212269175821,0.35241883504736,0.3078126583928033,0.398487182842376,0.19348341191999147,0.33592504970895243
2940,0.3974430294288368,0.3808841750256871,0.35944329450980816,0.37703608647580283,0.3934296568639605,0.3885060835948888,0.35480886537924866,0.3050850283753789,0.3983564344706423,0.19444953094729914,0.3313056363323761
2960,0.3982322127300135,0.38041466186932377,0.36031312933426823,0.3754050244193205,0.39302487383224183,0.3840531127889133,0.34985602074188027,0.30176431329371256,0.3978041007779695,0.18860954176655548,0.3341207248667839
2980,0.3970769354464956,0.38221953966828975,0.3606043231734731,0.3755304815089728,0.39705824300831116,0.38653385937137574,0.35447837171881175,0.3030133419207422,0.39794259148446753,0.18900730526113058,0.33254680934966474
3000,0.3968264823747035,0.38014028972985947,0.3583891387386707,0.37557970759466286,0.39383259997763875,0.3845990989601049,0.3481000099558934,0.298764753565665,0.39701138074508957,0.18418296520748936,0.3302973504423906
3020,0.3972456417312264,0.38252302186676435,0.35956320584308926,0.37578285308713766,0.394818497911689,0.3845942134589255,0.3488191551475509,0.29841970002130297,0.396698407826188,0.18099917025520035,0.3291392033801218
3040,0.3981973239048848,0.3803343888424134,0.35312739469742055,0.37601390432429516,0.3918294592188273,0.3826074284898719,0.34827601658783514,0.294435170290139,0.3977620582867377,0.17889983300797235,0.32800159696126424
3060,0.39691318713066914,0.381779120782757,0.3581120717514505,0.3771749718655427,0.39226756690922565,0.3839475759798692,0.3499559553630634,0.2945667624393801,0.3960626778442765,0.17713009394912388,0.3282803567216631
3080,0.39661074916179473,0.3806249018781594,0.35838612666647884,0.3748506977045371,0.3926103234783215,0.382845370105113,0.3476743040163367,0.2938732147708943,0.39656944670447164,0.17582929064407649,0.32839374739839183
3100,0.39568493890835194,0.37996786951127653,0.3534185615408932,0.37456852189123885,0.3947121386856136,0.38203693676262124,0.34724774294660044,0.2902344802053544,0.3970904268552368,0.1731187576198853,0.3256163763727009
3120,0.39568859429166925,0.38147084156047856,0.35677988389618964,0.37396521598563964,0.39582121718569707,0.38362935208945503,0.34863497986105113,0.29085393465532366,0.3953802181859983,0.1718085139002088,0.3246054368525831
3140,0.3961182108426434,0.3813011656805398,0.3548965779136175,0.3739601893129666,0.3954929623451295,0.3814203076201764,0.3473480806318713,0.28829322256063195,0.3958216672409217,0.16623302240210447,0.3245122056784283
3160,0.3941405541969685,0.3804805545190578,0.35286580070010226,0.3741927082047683,0.3921519213209209,0.38298057137459307,0.3477551464784706,0.2883911266693993,0.3958242667854282,0.1679885620664486,0.3233077098924775
3180,0.39551934168348124,0.38039320341279603,0.3530526958680148,0.3722430580371522,0.3945850030697987,0.38130060373790947,0.34482611170437494,0.2868806785380886,0.3965105198029447,0.1632892708058862,0.3220539022776484
3200,0.3929499403169455,0.381724580202464,0.3537888542240955,0.3732293943605699,0.39411732022519896,0.3817300446548905,0.34719886580038073,0.2877438119314973,0.3959205432840642,0.16127950990599987,0.32175947595053545
3220,0.39602555552797286,0.38073458699439006,0.35427651104830904,0.3720493470161715,0.3924824180234541,0.3822421829786204,0.3473220883916436,0.284418876792082,0.39455364586476566,0.16007371755321181,0.32156432496165765
3240,0.39483907643031385,0.37998566027473313,0.352921889982151,0.3726188580660309,0.39124856139306435,0.38537443142823624,0.3450031079427022,0.28383415519002664,0.3964292608003361,0.15522898944864486,0.3186442121391985
3260,0.39622296405322277,0.38165519734499453,0.35208048505821427,0.37360474370332913,0.39338018919470497,0.3829191865704652,0.3474776991220542,0.2811980956953126,0.39241643726439107,0.15444461829763176,0.3207121702108303
3280,0.39326021067273376,0.3795534552229784,0.351536696861687,0.3712473931013792,0.3907849446637087,0.3833531960403521,0.34535787333330903,0.2807856401782679,0.3934727935563736,0.14901978980006753,0.31865855412345245
3300,0.394833122020069,0.38107048713940783,0.3506306340123265,0.37019545780676466,0.39209501474419356,0.38149476857450004,0.3454704654846206,0.2803705905980879,0.3957525677687251,0.151381399590225,0.3193454041201579
3320,0.3953482256783943,0.380776929367497,0.35070875279258135,0.3693195272940262,0.3949039798147999,0.38651858122881877,0.3439729323677905,0.27804357997332596,0.3936759123665837,0.15016557513759562,0.31716437364239514
3340,0.3941309432266028,0.37982961077328825,0.34988539240429484,0.36879659806598564,0.39054824005886996,0.3831978550640475,0.3436892148337855,0.2761460357141584,0.39076013878078497,0.14646698587312876,0.3154227845358172
3360,0.3933968748577129,0.3791035115708907,0.3498629403094412,0.36824083600014534,0.3913648460695152,0.3851336898330127,0.34290577823863755,0.2764435473814097,0.39478025571625625,0.14399875935733686,0.3179199618669596
3380,0.39203241058285665,0.37886472486001,0.3468444410048003,0.36661162927968793,0.3940494157809044,0.3830813406025023,0.3420333551601742,0.2720607513974821,0.3897494188810745,0.13878702938623164,0.31546755615145233
3400,0.3926328437861413,0.37965799211233364,0.3496690183002864,0.36877639387587313,0.39484817450370324,0.38739813690549796,0.3423239496056261,0.27311642644642975,0.39298121399889013,0.13795012911084692,0.3138464332084941
3420,0.3932734006255055,0.3802956409260879,0.3466808332762518,0.36607136622544745,0.39583756005126736,0.38562352149128476,0.34245454716905854,0.27058863294985874,0.39188419619233533,0.13712776462008971,0.31433170388256976
3440,0.3927350410483469,0.37727392370408147,0.34436008636468635,0.3702347214044141,0.39806630867090576,0.3869123142942026,0.33961644964589144,0.2704727600353582,0.3906096290660628,0.1374120997609305,0.31262188275657
3460,0.39197503586703064,0.38115879685903786,0.34680081487075537,0.36693755888608026,0.3977430086432179,0.3858875230101116,0.3388399384895317,0.26929955687344687,0.3919344750234378,0.13388859447460605,0.3122412565042962
3480,0.3933683413046648,0.3798467056452616,0.34756298238037536,0.36692381943142344,0.39915541733238313,0.3846871488071259,0.3418328206162589,0.2675662130823556,0.39205848436760893,0.1327208332187823,0.31311589052392996
3500,0.39250769823181797,0.37950651109536027,0.3423210059770013,0.36503140233008846,0.4005593462775573,0.38641785787603056,0.3376234003565237,0.26581993657472575,0.3917611037506525,0.1307964185301624,0.3126722113999547
3520,0.39158651639233255,0.3780478655096059,0.3453796338141529,0.3657569486878278,0.4010972894032854,0.3839494603106027,0.33960163709043845,0.26507157813705257,0.39071314722067974,0.13006549635194045,0.3131308881816265
3540,0.39275880957267306,0.3794976533406084,0.34130215345162335,0.36532148159829436,0.39994758763077726,0.38625873820418405,0.33605588420158183,0.26352781060086083,0.3907428228168836,0.12742537936505777,0.31020257249121747
3560,0.39286556390424066,0.37829793327482997,0.3429515608727009,0.3662038514396294,0.4016516788821427,0.38578731688382095,0.3373456484080983,0.262965178786841,0.3903428063540181,0.13055302355060358,0.3083516528776423
3580,0.39156347528475044,0.38035319806739093,0.3416598945458614,0.36494823596660614,0.3976658293910001,0.38613281707354397,0.3364791453603705,0.2644332932407299,0.3921213081590073,0.1260897115514943,0.31033030140186324
3600,0.39104236319512775,0.3803793131642793,0.3418716960392996,0.36352821595823415,0.3976497138636234,0.3833012702748982,0.3321680293731152,0.25902909544466046,0.3892903811518052,0.12222678271793389,0.30901695747849567
3620,0.39227526581909833,0.3791184268707701,0.34073483940088234,0.36514964101846314,0.3976362823032959,0.3841627506486776,0.3350015909558021,0.259239019939965,0.39061006939472076,0.12224304168126662,0.3083471728519648
3640,0.3915329050870658,0.3770389585615321,0.33914711651155527,0.365336311147059,0.3978757073135431,0.3883459657348949,0.33357375797412636,0.25598707451866304,0.39028925799238745,0.11952774151824144,0.30850706083878526
3660,0.39208309268956076,0.3778252290255032,0.339782631993017,0.3644943818760358,0.39478148849705913,0.38342414448917683,0.33121759581668103,0.2535393163175229,0.3898803364737574,0.11752655085438972,0.3088563939925991
3680,0.3892311481751051,0.38009043050683766,0.3400764378918289,0.3633742177250664,0.39832194128990334,0.38679987754020206,0.33161488446204,0.2539723588389115,0.3887692484059796,0.11721433531942123,0.30649808496873593
3700,0.38988999349016246,0.37626101262459255,0.33569277248337437,0.3615929957466051,0.3966355946963539,0.3836559404508732,0.33227003473386957,0.25206251718087475,0.3893020435490656,0.11403704017309901,0.3065068169462727
3720,0.3890393470189814,0.3764679136960662,0.3385593317025642,0.3613833084418868,0.3951493120665421,0.3879144132684076,0.3305965407963162,0.25089251495340553,0.38890504811410415,0.11306814634008648,0.30804056416221953
3740,0.3900198516300957,0.37852857509589927,0.33695155802603094,0.3620977074952367,0.39608313594270006,0.387959326383403,0.3322043756835266,0.248162242656396,0.3872833351131903,0.10916907538124035,0.30765992510977813
3760,0.3865251704483523,0.37671658253578155,0.3376489112578033,0.3602588547456887,0.3973745579023463,0.38519358708700363,0.3270865224494326,0.24755775972912525,0.38834072535808467,0.10578199097256087,0.30815325495264856
3780,0.3894407134264858,0.37573726291353027,0.33543520544583144,0.3601386887464027,0.3998017407992748,0.3905947190231442,0.3322263248238237,0.24470349079553358,0.387183268517738,0.10661516944090055,0.30869143137817145
3800,0.386728375078615,0.3787591746391448,0.33498159410422396,0.3572696586292835,0.4009808356148654,0.38751753059964084,0.33060636426816636,0.2440347332727272,0.3882568330950158,0.10085476868746161,0.3085797475108665
3820,0.3861502498871256,0.3786760599766855,0.3363235777733832,0.35854982270510866,0.40467278495272563,0.38773355377543484,0.33080223789012864,0.24694464112359854,0.38712148803621466,0.10204951425486615,0.30777725334728334
3840,0.38538792876738087,0.37835870940202776,0.33310510183316255,0.3595288949616408,0.4050802588605601,0.3896516128909203,0.33090359122302415,0.24283174921396422,0.38851905766561917,0.10401182329775974,0.3084870717268861
3860,0.3858721653168006,0.3783466942495649,0.3355725619984725,0.35939704345012274,0.4091944276091132,0.3889273338638839,0.32763798884499423,0.24562509901806476,0.3847410186865009,0.09483317135575511,0.3091517096885357
3880,0.3856858942820599,0.37863537537662745,0.33424078326073114,0.3599133732494978,0.41298511045722586,0.389677809944326,0.32775165638275694,0.2431334040755048,0.38696363699360886,0.09469796048992454,0.3079289622408996
3900,0.3840488061494057,0.37629770260182976,0.33357369904297834,0.35741282723645484,0.4098483620961133,0.39027656947186257,0.32764061241084697,0.24230440609348367,0.3880393942827438,0.09509371440688927,0.30623854004503837
3920,0.3851584702856913,0.37818874014195963,0.33391558688148226,0.3576228143089456,0.41430383774213403,0.39101258428206787,0.32828490040936104,0.23996362711111097,0.38383166974647437,0.0954220087491803,0.308076381487025
3940,0.38387345154775077,0.3783671115550821,0.3300054737823468,0.35605669552040237,0.41402644779621794,0.39199937366475773,0.3249806403750183,0.24023477758824088,0.3872621422976019,0.0923488730329969,0.30665418533231764
3960,0.38166905831205883,0.3770796927476391,0.3331870295085876,0.3601418822804211,0.41314397896828847,0.3896468505184996,0.3262045946612644,0.24010626629597814,0.3839441094415532,0.09164106190270802,0.309473343377754
3980,0.3804005378857894,0.378559060793533,0.3319915239797425,0.35627725839347874,0.41230813899317303,0.39177681180445995,0.32461072128588364,0.2382482376415942,0.38956673688935106,0.08849658298114832,0.30716556495154307


==> Figures/Stylised_Facts/acfs_side.csv <==
index,0,1,2,3,4,5,6,7,8,9,10,11,12
1,,,,,,,,,,,,,
11,,,,,,,,,,,,,
21,0.19861302559826505,0.20232458719673083,0.3861684452841518,0.17546790521047548,0.1824984911432139,0.09824606402777154,0.3391811367010913,0.2501863200482841,0.09410075849971533,0.2926219371708102,0.26468721234190123,0.37736219137264065,0.12830806122178723
31,0.20936713494905185,0.21192390566392505,0.39542410764092545,0.18601815502752334,0.19396415822277788,0.11024178014893944,0.34860564860279913,0.2612200348001791,0.10446766908977076,0.3024763476740754,0.27382106062204326,0.38583144920550805,0.13807463820150337
41,0.2071737535875517,0.21056985937076908,0.396639608544661,0.1841090552723584,0.19305249957315024,0.11098496997206593,0.3480327486039422,0.2598238894238528,0.10679988047998687,0.30232187154077805,0.2724004409804459,0.38592535840693326,0.1375660307066007
51,0.20507901300612374,0.20983333706818338,0.3963141831580955,0.1812406906124076,0.19165119290119179,0.1084966596154066,0.3461180256972869,0.2587615137506167,0.10601316021396907,0.3001489581702252,0.2698861439602557,0.3845154892589876,0.136928386817423
61,0.20365720789833777,0.20860600272586893,0.39567998874205784,0.1804541950004013,0.18994377658263278,0.1068905716318127,0.3449521294360009,0.2577877593848882,0.10498667843425222,0.29925770803881724,0.26796708401132313,0.3836520282949022,0.13607961031907218
71,0.20137642360938549,0.20571444547495865,0.3955586695638672,0.17747075605655255,0.18835043248748656,0.10671517109391881,0.34324100222030485,0.25604846446037477,0.10415794795889674,0.2981930673887755,0.2656037520007203,0.38228375872604264,0.1342851792985631
81,0.19938995533244191,0.20405644822724142,0.3953546432876853,0.17484681289901927,0.18660168010724162,0.10508157544431743,0.3415689124468147,0.25534648819945255,0.10404606603884783,0.29665460525221354,0.26363482947861805,0.38107141507898756,0.13280104831781855
91,0.19739103432657487,0.20413508863420157,0.3945812488139812,0.17310563671154577,0.18512473599443058,0.10268051615657905,0.3401569099049071,0.2531181035469929,0.1042082738280008,0.29608175904482537,0.2621197388189062,0.3804199464699537,0.1328587200164827
101,0.19521082095692116,0.2026635073186443,0.39407386061583005,0.17096435162072343,0.1835064125615719,0.10194633188536484,0.3382809518925517,0.2529095070986907,0.10300388057133454,0.2947142599436819,0.25981621876453703,0.37986628454173055,0.13260283662629913
111,0.1931902783277704,0.2017970020837318,0.393748392332169,0.16876384349631451,0.18169959398921526,0.101130587290915,0.3369034836086865,0.25268550696627506,0.10273754832279877,0.29361497048278723,0.25813943806424705,0.37893184903871596,0.13065274556819775
121,0.19164884509801744,0.20089183971674038,0.39479363589642136,0.16655098378032387,0.18019501732284762,0.0992402805015245,0.33507195399527356,0.2503375771502082,0.10187817354805481,0.29272687416389387,0.25719834177079365,0.3782695409875344,0.1288379504289379
131,0.1907457889369577,0.1988381804730231,0.39408171523907815,0.16410060698437676,0.17842531597906458,0.09853065209914072,0.3337396492708315,0.24974104568345612,0.10053951907977925,0.2908858758203301,0.2549759892857246,0.3778694267799213,0.12952442821296475
141,0.18860081101787457,0.19734332993281717,0.39273449919711256,0.16117864231687198,0.1767392190581105,0.09806808662740124,0.33303421766855074,0.24928506656372035,0.10053814303945856,0.2903553691225852,0.25298162136960217,0.3768429698213509,0.12847651997708193
151,0.1865148951751235,0.1968910836007998,0.39307260752225304,0.15940462771505398,0.1760817441830845,0.09716214048626313,0.3310206846637811,0.24805338728422793,0.10047642441052955,0.28871021760289267,0.25151543163079426,0.3762846333423605,0.12684744118519473
161,0.18539105430901617,0.1957227334825796,0.3923857874928046,0.15771731825528473,0.1752839992361168,0.09646987139135776,0.32976018757478304,0.24714365750278092,0.09967008902534039,0.2869415416285821,0.24954555156313235,0.37568257600272215,0.12569630782969923
171,0.18427516354965162,0.19418184440132905,0.3926415638262532,0.15565840694377603,0.17386013368789072,0.09584308424697595,0.3291567310350275,0.246995637926514,0.09962926030218194,0.2862077205704365,0.24878794561282666,0.3747951518966548,0.1252856898444927
181,0.1834103841118685,0.19322813619901097,0.3930703282021174,0.15367099163693787,0.17255788379612103,0.09526373026208501,0.3275372120454597,0.2456883942723958,0.09925754878488462,0.2845722240851113,0.24736274319120297,0.3744950957452993,0.12496130428372938
191,0.18220931579984206,0.19300954897735362,0.3930057912401229,0.15229374817972088,0.17147949330250079,0.09369601413282955,0.3263705636036946,0.2440777113924138,0.0987989771812663,0.283718642296509,0.24454209744627242,0.37377200559429,0.12402304774266362
201,0.18119282135042175,0.1922653632554495,0.39242264338960414,0.14901528903854533,0.1710215189081688,0.09268836115913573,0.3253952642856799,0.2438536163242766,0.09849920805408333,0.2833231419360626,0.2436387167782498,0.3731861102210728,0.12463445369974106
211,0.18032271374624334,0.19104873254563207,0.3911890734910316,0.14719302583806396,0.17026780814158946,0.0930573250566967,0.32365327264955435,0.24403440844404295,0.09775149198472174,0.28218490385657435,0.24272957845616766,0.3728204476051957,0.12252119854956234
221,0.17883199600174274,0.19010961341365015,0.392555629322353,0.14614030013075263,0.16879532735230296,0.09266179438365806,0.3220115530417392,0.24257307003274406,0.09817348344724518,0.28112823143243026,0.24060844739919723,0.37200443660512933,0.12198003749476996
231,0.17820975837918057,0.18990538239877963,0.3925399021862485,0.14330541454780701,0.16770964298885993,0.09198853348725324,0.3214782032122307,0.2413110348703714,0.09698041100817395,0.2805913957217967,0.23866549736698928,0.37189837109346335,0.12254603155687074
241,0.1780893777015138,0.18870377296341884,0.3914212364263642,0.14131846678944143,0.16683429807484962,0.09046236352480405,0.32041804069194796,0.2414189504064618,0.09620052289248704,0.2798387840998805,0.23771237401668413,0.37140071924076834,0.12149445855620984
251,0.1766510391109128,0.18662756358875188,0.3912362046799424,0.13918694227837952,0.16584979450509502,0.08970534749700029,0.3191832321612672,0.24003183103269957,0.09655542653242916,0.27895892359867736,0.23677186443536513,0.37066331184019424,0.12068175037419693
261,0.17539958049313326,0.18578638574993928,0.39216107597812544,0.13722819263059555,0.1645971081420862,0.08975956620868183,0.3175614428108391,0.2389326510310712,0.0951168705433285,0.27800338031495403,0.23511985896023066,0.37087456289275167,0.11953714401983417
271,0.17413564400742307,0.1861912316924552,0.39264964611034936,0.13531119927635257,0.16350159264396888,0.08891823008051923,0.3157140576702128,0.2387892439500734,0.09470231118784425,0.27676671389770835,0.23280638790351155,0.3706934543552617,0.11889211857296615
281,0.17304645578899372,0.18557612436175766,0.3916280476626207,0.13403724417191734,0.16247214532958645,0.08850392244134599,0.31425442389333413,0.2380139956449962,0.09481195789889471,0.27536306686869194,0.23167638008618519,0.37010112755585334,0.11910639689170692
291,0.17190244337249871,0.18276647138865756,0.39194675415204483,0.1320980044087862,0.16141780075838041,0.08764463579231091,0.31340997000375637,0.23641416160645118,0.09449374629660011,0.27459033772365804,0.23086785315718794,0.37024227188022923,0.11823882857187507
301,0.1707217361822469,0.18111737788286378,0.391626383670307,0.13040003636515124,0.16016013290112513,0.08697891799184203,0.3120365172270561,0.23605788832662283,0.09400205197057301,0.27376656672585586,0.22967972472690187,0.37006406984616563,0.1179222952019787
311,0.16994047034122184,0.1809025252480468,0.3910297687775382,0.12973924446509946,0.15941917519468735,0.0865867558443595,0.3093906219858632,0.23631981711705835,0.09341510709825133,0.27336461552634106,0.22875091261433056,0.36960852266731553,0.11776106909373815
321,0.16886264685425814,0.18129205590569095,0.3916869776469153,0.12865210924802295,0.1585710942495121,0.08479487613121622,0.3083108901137939,0.2351943794482708,0.092494090246618,0.27187871672224095,0.22676027601049661,0.36959862494956,0.11673827893317543
331,0.1677865740748282,0.18010959055079895,0.39095350737859597,0.1269605900489216,0.1572642855974508,0.08440360626464216,0.3072505395828108,0.23460230839689547,0.09206059533905575,0.27060778970721755,0.22534216870917012,0.36947423274101027,0.1165067746725783
341,0.16583617000432266,0.17891770287098277,0.3908278679783976,0.12472479618188011,0.15635585710440572,0.08408659658028486,0.30536383478366863,0.23492382021135896,0.09251473715617282,0.2712408733431307,0.2241883680731825,0.3687113153543224,0.11651919514303892
351,0.16466777758143056,0.17804292905872027,0.3914054490448808,0.12334202633035558,0.155760811751352,0.08250750403001379,0.30416854381600733,0.2339689206511622,0.09147286728712552,0.2702904401329097,0.2228490360187234,0.3682570123435466,0.11638702484659758
361,0.1634320870180504,0.1775466819510408,0.39144399484383396,0.12140227838718545,0.1549781431186158,0.08250578481164081,0.30267250010384755,0.23254230867057366,0.09054882032666879,0.2688273452300308,0.2224485353504043,0.3681686540581547,0.11519588691989383
371,0.162365823209834,0.1770034836310998,0.39181858011062387,0.12064174372254437,0.1537347031014503,0.08269681364308369,0.30117077914306245,0.23264589946506117,0.09055560340417126,0.26816849164699896,0.22191656659132758,0.36751710645763935,0.11339086198428643
381,0.16175741450704187,0.17629726005416552,0.391883646806494,0.12002681215777478,0.15262155731771254,0.08158604824615914,0.30005107289754246,0.23289625442444056,0.09025641958968382,0.2671097725659476,0.22086396656309057,0.36643476929250063,0.11288762401578104
391,0.15968425758054894,0.17606856027271378,0.3921502366282189,0.1176891962797407,0.152551726021418,0.0805427086099487,0.2986336617321647,0.23144417005479867,0.08966708929982534,0.26662379786505985,0.220144446537963,0.36618842168727045,0.11250274053197692
401,0.1587540623399501,0.17476991342411433,0.39125747264722266,0.11651497725770354,0.15178298923432273,0.07966597513558958,0.2974318621217248,0.23025594775648622,0.08898581004646539,0.26551973000061097,0.21870419506410327,0.36596178947136454,0.11293770263509659
411,0.1581818454683913,0.17379325660453504,0.39123161659726996,0.11539345534749439,0.15082543318459488,0.07918618724826006,0.2956706134653338,0.23053092028011046,0.08859244415026195,0.26506618298675216,0.21756104022269734,0.3654932823169806,0.11331786221620292
421,0.15647323540678712,0.17370303720713606,0.39062595953375173,0.11469347791272551,0.1506791646713489,0.07917692285120356,0.2948477123057546,0.22963809825479284,0.08834924767313787,0.2645175190769857,0.21714741873316892,0.3653580994660309,0.11245194792051945
431,0.15487103112326076,0.1733520064328157,0.39014905891224205,0.11353348913872312,0.14948705039188742,0.07854578225620577,0.2942877074869631,0.22853545335783507,0.08816606844926418,0.2638169654892583,0.2164091864153876,0.36441987608582876,0.1127821969012569
441,0.15358687690778197,0.171573209532122,0.3912416273565186,0.11243097140906926,0.1488024053180133,0.0783694205643989,0.29270531496847574,0.22865351166930994,0.08795404204051112,0.2637296363056013,0.21547494887782853,0.36372503717791965,0.11249630292473352
451,0.15207194956479533,0.17002861885549697,0.39032845131803257,0.11237865034410607,0.14837217745480674,0.07760622427055633,0.29232478696649156,0.22766301140305373,0.08641342101830818,0.2620378156014306,0.21439953129540434,0.3633808710645348,0.11094989857426614
461,0.15101568807411098,0.17001368277158507,0.38995141868218075,0.1114428386099755,0.14744170819099545,0.07626986629138614,0.29185930293805395,0.22617623497307277,0.08595802079908678,0.26162049987972413,0.21344955317581,0.36329901326490366,0.10997207021141633
471,0.14986562831084288,0.16880753775135057,0.3901400648662203,0.11048246371766315,0.14588583170696115,0.07569026362458212,0.2904753310863775,0.22574334637597607,0.08654533716834992,0.2610579446020515,0.21243161731462407,0.36269357949025993,0.11027193150543671
481,0.1482523106546747,0.16785612453470486,0.3897319200877337,0.10927373681389016,0.14547700976266853,0.07549647344664795,0.2895761119505961,0.22574641234526785,0.08618985140203916,0.26058534022133945,0.21158153050650058,0.3622449576985298,0.11030088398071239
491,0.1476015624072525,0.1685928759116801,0.39020485286455153,0.108214406271778,0.14586393184716967,0.07468670584503452,0.28903047363221973,0.22526302746932286,0.08572451708154376,0.26038554095643257,0.21007346886169512,0.36187437890785845,0.10955270349910366
501,0.14685344903969375,0.1675534980703274,0.38969980365448076,0.10765913674848142,0.14468683565505508,0.0730757817910155,0.28790091449106137,0.2245052016251877,0.0860703344881379,0.2593592226216895,0.20855657754740758,0.3614509925590491,0.10943145430734005
511,0.14506834279959277,0.166474056918061,0.3893341591205485,0.10748371309777893,0.14339810988700158,0.07282466031102046,0.28750335708541863,0.2240712706718372,0.08535553350137383,0.25844199445603866,0.20838981531909204,0.36073166710842636,0.10896582800116175
521,0.14324685106287405,0.16499999931063675,0.38995227643509184,0.10759814525765668,0.14322682796970104,0.07264979946372226,0.2877575851800778,0.222877838224456,0.08431515666891529,0.25845557022755905,0.20767753774230296,0.3599388444558927,0.10910567316805626
531,0.14283472913885514,0.16431669196291443,0.3903892124496407,0.10547071534199004,0.14297206278860608,0.07204011810573374,0.2862970153130353,0.22216719473385535,0.08411915441325094,0.25808824609471503,0.20677013325479413,0.3597213078304645,0.10806487392831181
541,0.14172001304566822,0.16461115358259232,0.3897181977746804,0.10486296253790786,0.14156365874879223,0.0707789686934579,0.2848911047585509,0.22227463877937653,0.08309685891095654,0.25741496774595524,0.20590410814612717,0.35928681534268614,0.10657736162921691
551,0.1400922181660159,0.16431314955760268,0.3885916635043495,0.1048174846579416,0.14046948214250218,0.06926293860292865,0.28525151889617567,0.2211743560508086,0.08265892877815535,0.2569907752021391,0.20441528401272308,0.35897617518930447,0.10640387754664211
561,0.13940680294180602,0.16312776900112932,0.3884151931616906,0.10423217411014804,0.13954763206671458,0.06961536287018745,0.28482831325270136,0.22002532016731538,0.08258356743090542,0.255780286633716,0.20334505500300928,0.3578967580647124,0.10589280019136016
571,0.13810845488598722,0.16216478254274405,0.38889061378305806,0.10406163481629285,0.13830684351852324,0.06958679167205145,0.28321529035075366,0.21961826202849996,0.08268465447345172,0.255694856898898,0.20220293075649137,0.3574909238480069,0.10574710060295997
581,0.13694263339367493,0.16101460278620014,0.3885699756682931,0.10276918778266046,0.13781686334850848,0.06870043769901346,0.28271994302187176,0.21926129061160365,0.08230351558256016,0.25553503449463566,0.2014984698125779,0.35748510433426883,0.10576905219379229
591,0.1359662305111544,0.16059377156352866,0.38877844886109914,0.10229257515945793,0.13713150262909896,0.06783210609626149,0.28238829916508623,0.21796344732399514,0.08110239720166795,0.2546594623738154,0.20049936171995036,0.35661866342465953,0.10524431197600004
601,0.13524241113575872,0.16011314527506765,0.38899351895257445,0.10244151503153028,0.1366768902198338,0.06631816604506605,0.2812038067900641,0.21714344673033206,0.08114126656203256,0.2554466279823152,0.1990937591303477,0.3562939389611134,0.10504101076682412
611,0.13504175097865254,0.15787809542479916,0.38761804984329523,0.10165464297717294,0.13549389427626438,0.06554283898015432,0.2806967610127825,0.2172894573343674,0.08088494724720843,0.2544528333220601,0.19816799592264175,0.35615004956106905,0.10391237672558054
621,0.1339557688393514,0.15672448565085423,0.3873841009619063,0.10119255203036288,0.13435786735150484,0.06580040885331176,0.2799050210200249,0.21633544595389634,0.08021721388440137,0.2537689898846831,0.19691454052234916,0.3559134508154404,0.1026008828833795
631,0.1323463284559524,0.15504656697206184,0.3891870404057839,0.10062926758965349,0.1343770216206679,0.06475765435501936,0.278357288939583,0.21512428913339615,0.0803260357704962,0.25403008618542433,0.19551973936820033,0.35484812409503413,0.10259007737861703
641,0.13166226453773705,0.1539928233057071,0.38822095483311825,0.10006243944395585,0.1335817138645045,0.06458337243741459,0.27788334971223294,0.21543338042379565,0.07989657739946554,0.2530170987887296,0.19482795254560648,0.35420844914779215,0.10221869037816751
651,0.13142658050506786,0.15497933501722086,0.3871188154692415,0.09944438636003203,0.13283356390310272,0.06455486791369386,0.27759511796525854,0.21484940191614643,0.07994535899322135,0.25229336956354137,0.19406701021801745,0.3538498910927608,0.10209364061816477
661,0.13023921421275636,0.15338301292759532,0.3889199851506953,0.09925556307493677,0.1330225197803603,0.0633830390289806,0.2770564768107917,0.21368115105380703,0.07955971392447558,0.2511959238021454,0.19247266538895574,0.3529154564732754,0.10011511482242966
671,0.12944146210354918,0.15178331096162068,0.38847817027997833,0.09942845331753468,0.13177450888403905,0.06237834341127231,0.2765158441552492,0.2135218427337807,0.07928669502280213,0.2506890849298579,0.19178492189387875,0.3527003229116878,0.10037989284108932
681,0.12880122504712926,0.15124762005967238,0.3877276569754996,0.09880093617377401,0.1318566707123512,0.062213791504836115,0.275317614673147,0.21304553592747602,0.07962394800697228,0.25046252833572535,0.1914467550332363,0.35261475253987734,0.10014999692429576
691,0.1273500616436214,0.150991042457759,0.38753961570711215,0.09875672266286521,0.13191157328923492,0.06269534056809886,0.27479816801615375,0.21206565926935786,0.07916429179832173,0.249459083763718,0.19076916974649022,0.35237583598693234,0.09893057049370116
701,0.12663918280525055,0.1516036562990091,0.3874929281233214,0.09760275710277332,0.13091049823313766,0.061529736171658564,0.2748793763615412,0.21126608769023103,0.07793536304156544,0.2482030873454643,0.1895802180483228,0.3517262486904782,0.09964475719734286
711,0.12618318933118383,0.15027743969778337,0.38741752320286366,0.09715082428859925,0.13122793990453735,0.060332892771725134,0.2738796516675724,0.21136737417723,0.07738430776403274,0.24857235742060166,0.18773351995124665,0.35154276612847757,0.09888022539610059
721,0.12519383578291912,0.14854639579142842,0.3864120903520575,0.097771953332696,0.13042051764471524,0.060737161329450264,0.273027957220535,0.21179667381376538,0.07821572912025784,0.2483436320106817,0.18664746545294864,0.35024158544475353,0.09824189981966651
731,0.12413502010272662,0.1481950503781378,0.387029805187858,0.09720729220292187,0.13053209357197487,0.0605206298026834,0.27233672977049006,0.21096005345901808,0.07812163145544884,0.24720969167495474,0.18604876705077072,0.34960076821036046,0.09752433673845325
741,0.12345570283967981,0.14877224911670223,0.38705649751482357,0.09608910982364373,0.13014879000517765,0.05897947120972844,0.27229912788571475,0.21008338479688105,0.07729634331895581,0.24615933923366606,0.18483713138952806,0.34927337178876516,0.09801655109742669
751,0.1224301395386381,0.14813160034827053,0.38659680787217254,0.09634085580852728,0.129359646624081,0.059025671156751204,0.27169840307749393,0.21036441086012747,0.07603612821407535,0.24511955626807064,0.18331487097966734,0.34838551520329053,0.09764519809536391
761,0.12143115957363633,0.14582925999554738,0.3862020256262123,0.09614549834277011,0.12945554076857096,0.058155797119059924,0.270530440532324,0.20919217591678074,0.07630644296123437,0.24497312525399587,0.18231631115331007,0.34795763044320144,0.09674789903647515
771,0.12129493265840088,0.1450685001206527,0.38529430280698496,0.09542584700255216,0.1289664699978808,0.0569282219837481,0.27038820560326654,0.20834487038584132,0.07672217662824372,0.24494109570798878,0.18138702748585228,0.34754465399330614,0.09702853555059443
781,0.12126485237221558,0.14633106882215174,0.38665300208300224,0.09550846681350933,0.1290926085719506,0.05696244625928729,0.2706893509698456,0.20803093357398864,0.0759532617830098,0.24411117948882616,0.180832664874511,0.34668303712143594,0.09647167455059513
791,0.12002496292634002,0.14586683985278065,0.3865683331093664,0.0953208132555488,0.129089392786369,0.05570573364683399,0.2701311797214321,0.20775885220402873,0.07584182873460177,0.2425889721870819,0.18013385561100054,0.3460161948500847,0.09603700269628825
801,0.11917527506529149,0.14493239377239472,0.3854689798069115,0.09558691650147301,0.12811279656792485,0.05601027971648068,0.269191335785533,0.20662890680055765,0.0756573283644928,0.2414079186941894,0.17883542156180626,0.34601527203695104,0.09512667936912417
811,0.1190589133106164,0.14402032356507627,0.38534096489621,0.09474498551003725,0.12852898692049602,0.0566373243032262,0.26910434132353445,0.2068600885951309,0.07523178488756362,0.24153111405072686,0.17862737238055554,0.34513075228144824,0.09425776510355696
821,0.11776009380863539,0.14302295668560908,0.38613074695437477,0.09363384676738828,0.12842012716981055,0.0552429362491267,0.26878643794665075,0.20771546514993489,0.07467061006675371,0.24107927179174227,0.1778822601510325,0.3445971949530545,0.0948762225011291
831,0.11683140075357017,0.14270010651675058,0.38516334521767825,0.09489047166491106,0.12742671956164314,0.05477351884187335,0.269493105403465,0.20672905113880174,0.07436597328603863,0.23987650172128347,0.1768905120741156,0.3443459903117357,0.09463146544540414
841,0.11656247363359114,0.14177687964682278,0.3845708213893949,0.09356653189579757,0.12737730706670888,0.054351911410961296,0.26863777751256884,0.20681965324422413,0.0748000876898652,0.23921217038454207,0.17717849355218288,0.3436363974882679,0.09358138427236712
851,0.11568121373180591,0.14057987249931578,0.38539680942692583,0.09236970032430998,0.12759267439836558,0.05356603368886496,0.26754786376278855,0.2064576470641068,0.07469631192615225,0.23855459409481333,0.17604482965839993,0.34311730360191295,0.09280722775230832
861,0.11469857570916611,0.14001127423628149,0.3849459818025775,0.09255446136265497,0.1278089215136824,0.053301554524272196,0.26781299223311933,0.20600368337402591,0.07407555215494777,0.2381405048434083,0.17490582629734547,0.34295326374879653,0.09303833362032864
871,0.11440347494880668,0.1394237598539268,0.38569069322423555,0.0910202358438202,0.1275025992145869,0.0529964153674929,0.26713762448495354,0.20531318540789614,0.07324212030010184,0.23708677904690317,0.1743431074673782,0.3424385718632895,0.09256037911339587
881,0.11387452261634223,0.13908682859053337,0.384707309850563,0.09104612444997039,0.12684322937663584,0.05182674984089086,0.26637451456255606,0.20507832944482077,0.07253675095732232,0.23652535935126434,0.17285365126162192,0.3416657705277461,0.09134911212023919
891,0.11287984219742982,0.13797174316813968,0.38435701987959037,0.0914362182479507,0.1272277037566976,0.050616051395353266,0.2657406314322913,0.20569988429211922,0.07282748158515392,0.23641666134848016,0.17220597981354824,0.34146616136207275,0.09184468142883537
901,0.11278680551466032,0.1375310419672784,0.3857563896703666,0.09026940362183757,0.12702336206306178,0.05017603840061372,0.26629480108404135,0.2054136896298035,0.07244569030711649,0.23589779537409156,0.17144037226515807,0.341664640046939,0.09069651617420675
911,0.11204880117300095,0.1363204904930024,0.385724281930368,0.09014158256956498,0.12621730488730004,0.04973195297814232,0.2664203188283774,0.204339253586357,0.07207350092555088,0.2357729736610973,0.17006051679580644,0.3408229229994717,0.08919557607250872
921,0.11109631494106187,0.13656676502713175,0.38486346237083635,0.0899456581219058,0.12745146417132286,0.05051124850034679,0.2654252016679463,0.20407782545597195,0.07177499013306304,0.2352126659412969,0.16880632127196782,0.340066214110542,0.08970391184020204
931,0.1108093607223795,0.13704353048016732,0.3840479485041999,0.08886979294916589,0.12727110857791013,0.04946966574473292,0.2653467586222372,0.20402302202097164,0.07130914053669446,0.23433227889964123,0.16863313530869659,0.3398963186501031,0.08918883266696334
941,0.1100572830763568,0.1355561754389327,0.3845657521148446,0.08875963523597716,0.12609880937370316,0.047899541014681676,0.26499315366179865,0.203535644479736,0.07074253535702477,0.23494145633160518,0.16776747507281925,0.33928712884700324,0.08843708787946666
951,0.10955395143145333,0.1355637560945933,0.384400063095892,0.08849285484875649,0.12652993369967191,0.04881779513618532,0.26446288860637884,0.20335137235484502,0.07054699918253242,0.23463450314800433,0.16627152662567043,0.3391623984341225,0.08760402010791181
961,0.10937544753595467,0.13544108413012843,0.3844777671889012,0.08765295881010345,0.12688676374996033,0.04747370509343503,0.2644968904991896,0.20306232225352372,0.07074156331486964,0.23416885990509462,0.1657412272024334,0.33924546808777956,0.0870994888855077
971,0.10875961571289802,0.13541047599981007,0.38487688101277684,0.08622809746233873,0.126551503449881,0.045874154810553645,0.2639205029096408,0.20249260280952353,0.07087040282273376,0.23474078395506207,0.165649284171499,0.33875739262971843,0.08699231247443057
981,0.10827892686158025,0.13472146408817773,0.3840707920432692,0.08605458859914977,0.12663699273288595,0.04619414703592829,0.26318529752864034,0.2023038018321573,0.07052080278931219,0.23379830408341545,0.16420022419460628,0.3380800954432084,0.0862065600325175
991,0.10840765968187065,0.13382131198490715,0.3843011895134234,0.08652832661759416,0.12677322592940934,0.045004273493121943,0.2627718549761452,0.2015952925240622,0.06970102090471443,0.23386425070197264,0.1629311605400292,0.33783517770959026,0.08594006192507266
1001,0.10754618244242664,0.13346241821182325,0.3847609806801435,0.08589035627562547,0.1265592362049897,0.044009829249192785,0.26243685026943203,0.20099930014086306,0.0693398920596919,0.23403659387564751,0.1624209820127067,0.3377581910764464,0.0856576138372352
1011,0.10693367189401373,0.13322410997846013,0.38429358449031537,0.08553811924517828,0.12605271226606635,0.04379172429588973,0.26201218865362824,0.20117556716749335,0.06892287073386537,0.23288749311340545,0.16215258052820408,0.33713523960949066,0.08530606871509422
1021,0.107057239955027,0.1329803925591952,0.38416633588854,0.08629654575470233,0.1264671510610725,0.04262543007401026,0.26072178114670175,0.1999427673486623,0.06816547745599899,0.23344491314642593,0.16142652286469095,0.3368739530440659,0.08516273681125505
1031,0.1061932693339164,0.13248850070457438,0.3844201747840058,0.08532258013285499,0.1263557970199436,0.04216736654320194,0.2603720670249158,0.1988784719657917,0.06879278442200568,0.23383387247928278,0.1604259348526617,0.33671210728977424,0.08449103135766049
1041,0.10573968861785281,0.1322811660181961,0.38492759186745296,0.08433179388979037,0.12536680100279082,0.0420649008467403,0.26089739397637096,0.19813522133215447,0.06923415168230335,0.2332919324261181,0.1600969739527695,0.33609708727983884,0.08485178498707384
1051,0.1056615645604797,0.1326632136633909,0.38361837851431096,0.08342088244252448,0.1248891249949089,0.03999848003995438,0.2603083465307431,0.1977367804739303,0.0683704352217784,0.2324593876964443,0.15903181472594174,0.33570406992735324,0.0843645592408181
1061,0.10518684743593287,0.13226361423937735,0.3829560207962798,0.08214260053440392,0.1246781025809494,0.03974675236071202,0.25881037550558383,0.19799733059283095,0.06825869037703038,0.23208327396974507,0.15884055144190756,0.3346410883307389,0.08288372999238083
1071,0.10442544358336495,0.1319936736411405,0.38403083559385964,0.08248601989497759,0.12495755114450288,0.04033199976186973,0.2581237574751648,0.1971743021308531,0.06820972690123114,0.23146797339239988,0.15787166685729312,0.3341933499315385,0.08327765145007808
1081,0.10326258397636338,0.13099755822692577,0.3832615581576101,0.0822322819138451,0.12435792125426477,0.03923436450446534,0.25854825281079746,0.19658878935201474,0.06744732794153815,0.22976835900551357,0.15685793965069042,0.33448543012467025,0.08253739254993388
1091,0.10289611709830351,0.12976106515603608,0.3833661393538682,0.08069998330746202,0.12292917020992147,0.03840194070551804,0.2580233511577779,0.19715202573738996,0.06743997222732688,0.2296116599425817,0.1567607543137667,0.33341897448367813,0.08251459255586988
1101,0.10293738758147167,0.12972226461110234,0.38318854774451616,0.08005262841789604,0.1227796907189445,0.03761744751401071,0.25741165578026476,0.19688385072017572,0.06795734982891338,0.22952952585111897,0.15532920792357147,0.3325953260300898,0.08282839604281012
1111,0.10200959212611418,0.13051075829274644,0.38245501095444456,0.0796090708431487,0.12328358186303215,0.037509418228286025,0.25732537581967285,0.19582172389505975,0.06758988986782313,0.22889406233967086,0.15420989464757434,0.3323927822381673,0.08177716689746091
1121,0.10080418404025111,0.12949120129203825,0.38258942531212436,0.07886168323660159,0.12275890772268486,0.03700560093189549,0.2561179737233811,0.195367524224626,0.0669960481717999,0.22896003979662477,0.1535424847896561,0.3317799762121488,0.0800711195189625
1131,0.10061166252617335,0.1289681835929681,0.3825500821039648,0.07847268587256401,0.12207658798966532,0.03545343714395773,0.2556839199184974,0.19514572234100913,0.06691020788256717,0.2293528181303191,0.15308551145909474,0.33168933801175615,0.07959123587343507
1141,0.10010470699141452,0.12890251540838676,0.38286023674018593,0.07713382181195765,0.12254830254786278,0.035348693484043577,0.2558691337914313,0.19432478977802195,0.06722566083572278,0.22895787793752892,0.15202685743905686,0.33223535777113333,0.08050583052687313
1151,0.09958501048015563,0.1286103263951995,0.3817875292727529,0.07703954529778198,0.12213876119186073,0.03537713873612423,0.25587632609216643,0.19382391407278937,0.06635580140547091,0.22795209185334137,0.15088286222027292,0.3313126308372913,0.07976846886707521
1161,0.09865269950264201,0.12880017939414712,0.38092498845622247,0.076072142869258,0.12087577271803969,0.034113528117672036,0.255944984302394,0.1941474275289934,0.06593364820836634,0.22663911487998006,0.14946989899523538,0.3299771617215488,0.07916163499933976
1171,0.09744896099732822,0.12839760263450412,0.3821081972350231,0.07460878269233909,0.1205381286027426,0.03290217840194366,0.2550207357440658,0.19445321776286112,0.06627801111195333,0.22677835020802303,0.14826744163443697,0.32992433302218943,0.0789811319833376
1181,0.09679679416454687,0.12821342624498094,0.38218743427458,0.07495412140289713,0.12100177455355136,0.03341615281060138,0.25443838534051444,0.19404278139955927,0.06584720959079145,0.2267954901731543,0.14859364567387784,0.32953001587441755,0.07867972276828164
1191,0.09628850114078172,0.12677711803424335,0.380931300799599,0.07357713777896387,0.12095993549255694,0.03251525193009437,0.25383751782489733,0.19327160464328189,0.06529266231070546,0.22516488577416055,0.1477788806752671,0.32912596171262665,0.07895439023678932
1201,0.09621236317880155,0.1268573372046956,0.3806883102008665,0.07221764462412308,0.11997137829303872,0.0318379073512124,0.25335648253397514,0.19332211552322925,0.06534202447873623,0.22615157496110644,0.14627010562303278,0.32893492252979695,0.07851376919708114
1211,0.0951645962709522,0.1274685307196248,0.38182936380267896,0.07204931291375953,0.11938292620439665,0.03237730627022014,0.2527441357707851,0.1933432243755032,0.06541889851372254,0.2270172047132685,0.14535872931913588,0.32829414471091917,0.07906914179449324
1221,0.094563694407042,0.1262090300531337,0.38060181910224367,0.07214737643663259,0.11945676584428029,0.03108491663362531,0.2527803366617611,0.19294336480461677,0.06491387463622965,0.22568873971226222,0.1449994421400816,0.32751955150439455,0.07909065455942424
1231,0.09452023511906618,0.1258226148475285,0.379541084461922,0.07183054300060762,0.11961748768741036,0.030207508553118274,0.2521229629845608,0.19292420782088798,0.06461479128466788,0.22500805932308907,0.14453236227287775,0.32682725021653186,0.07846306687707076
1241,0.09369547389375174,0.1255176162714003,0.3811661683727592,0.0702039008235574,0.12013493873045818,0.03010158157992642,0.25060929292152595,0.1923230880013827,0.06433811499579141,0.22554197888254324,0.14405684162537385,0.3260576710946027,0.07826582536129666
1251,0.0930083122818242,0.12579709301020306,0.38120755155382513,0.06890242596322624,0.1202186522969488,0.029932158656869035,0.25050654592370025,0.19203751166092478,0.06337192216821626,0.22493719472678939,0.14336799609750736,0.3262024034225737,0.07786747821953781
1261,0.09225588666331805,0.12504013029431196,0.3798045256674872,0.0677180508480558,0.11973224192674918,0.02875914881105805,0.2499470953128748,0.1918377960519503,0.06375115206818856,0.22346797306379296,0.14193861521728363,0.3266446305478534,0.07790637780659963
1271,0.09223602007315478,0.12417063699451794,0.3799111425869578,0.06794708527596535,0.11891992400262122,0.02785988307787699,0.2486451620033722,0.1913516493693918,0.06378240164640143,0.22304131702967017,0.1415268856368344,0.325745320031882,0.07663555697438579
1281,0.0919063832270751,0.12496916654234722,0.3806859583799942,0.0682518324567882,0.11804685581606338,0.02793323860647366,0.24781319978540256,0.19162955733178982,0.06363804334606404,0.22262434931464653,0.14184578870003256,0.3248233104542648,0.0759266003540249
1291,0.09109242941345384,0.1250727524466641,0.3799466819517499,0.06729113519989294,0.11786904410890872,0.027855619564412536,0.24672586909852412,0.19101322463625262,0.06261809372830471,0.22129288290068932,0.14058274455412778,0.32400248941373083,0.07746212403856051
1301,0.09009812594534965,0.1243977546544111,0.37976030880293626,0.06716089576717846,0.11820978376917121,0.026758334320946164,0.24614619808794735,0.19051805699257288,0.06186136457064474,0.22002600847076526,0.14008890018343562,0.32408405337714374,0.0768194018208886
1311,0.0898933195206609,0.12458644877636893,0.3797172011684774,0.0667323793421647,0.1179192307266415,0.026379656211410273,0.24558003154304645,0.19078351409299424,0.06394312808238697,0.2197670940258618,0.13966676029985153,0.32408539276979104,0.07507667915767598
1321,0.08932107772678488,0.12566583986416127,0.3791594109585782,0.06718614090189613,0.11695428173356168,0.025989490800871217,0.24376504301504034,0.19013696750694103,0.06301579512942176,0.21924957710212606,0.1384306406444029,0.3234125584043653,0.07646306393962705
1331,0.08902333728979223,0.1263914308083388,0.379440832641122,0.06745662701232358,0.11771008554944266,0.025760497651100812,0.24271664758486486,0.18991119082323515,0.06285558804050217,0.2180791491682213,0.1371279480475887,0.32295758727475854,0.07687979920332115
1341,0.08937291621515195,0.1263587734074145,0.3793091920697037,0.06677125109238363,0.11741257460718571,0.025533859278222548,0.2423195781096879,0.1902909139247973,0.06252598640190928,0.21731386685263404,0.13623951063747963,0.3222210517216876,0.07532069155293909
1351,0.08839908054098417,0.1254488008151719,0.3791023565452901,0.06729943873681551,0.11692017969888005,0.02406551724380867,0.24170462539999268,0.189334933260759,0.061710490960040346,0.21686959782557436,0.13712663655955676,0.3217310056960948,0.07453520083488434
1361,0.08754395123654972,0.1240896937041435,0.37840032149707903,0.06695707440283741,0.11760429555837257,0.025173497105884214,0.24032195651164817,0.18866004207450035,0.0629557671996092,0.2167036659934697,0.13725239720359111,0.3209955891567075,0.0744110159376523
1371,0.0869370802360572,0.12270368201325435,0.3781918661738115,0.06661445080870262,0.1181821389195521,0.02445457430558597,0.23907715771679489,0.18857723061459758,0.06204545253050654,0.2152737409463194,0.1364014660725246,0.3206259636402719,0.07424169472926773
1381,0.08662007812279324,0.12392788902193512,0.37849829820493747,0.06652673788943066,0.11692299315893531,0.02285436007148341,0.23865668822872815,0.1884211644544608,0.061688310935111665,0.2137170922529184,0.136247140510858,0.31980151036290755,0.07415662482051406
1391,0.0864988123429262,0.12466194404194213,0.37803676958588966,0.06636422618681552,0.11616659434877212,0.02339969962338568,0.23821960818547402,0.18834255552298634,0.06302875474104994,0.2137318892905812,0.13528361999513522,0.31899473291473773,0.07328117043614553
1401,0.08619313074026468,0.12371251416466844,0.377896449986204,0.06641162973984246,0.11691383353094706,0.022842634866803227,0.2373741449701682,0.1880944134379535,0.06188415168909833,0.21242070003675542,0.1339366288905954,0.31938721807177906,0.0723211967127882
1411,0.08518482703104649,0.1234431317001961,0.3778310791375536,0.06566158831900629,0.11691314039823372,0.02178113854413921,0.2366224998222152,0.18785906098037305,0.06143241787717947,0.21062766594545795,0.13358025645369284,0.31859602818782906,0.07217449918518315
1421,0.08512780242089282,0.123777143883204,0.3776707665559972,0.06499621407122211,0.11589047179338785,0.021986101078098275,0.2363068280600539,0.18729968837773522,0.06228005149187945,0.2103661505238945,0.13289705675020919,0.3179416066317763,0.07187976919396923
1431,0.08502756834067281,0.12397808298964981,0.37703597754318874,0.06476282946053438,0.11541152201824234,0.02297710546536559,0.2361944351826278,0.187656830202001,0.061309747174837614,0.20860912711384758,0.13307049685984826,0.3182064381187019,0.07156149714274265
1441,0.08469558324104307,0.12289275094898067,0.37752067577137133,0.06478935644592496,0.11616582849193194,0.022367996053320828,0.23467819762571498,0.18654927684198344,0.06169094521077938,0.20665815862742773,0.13264144515168189,0.31789570117257326,0.07173604298860471
1451,0.08400944746814763,0.12266590066771736,0.3767411478557419,0.06442719286107398,0.11514856218875606,0.020856735218597443,0.23370756766142353,0.18630660753282047,0.06114301191082402,0.20527553639177049,0.13178416277400645,0.3171063155336307,0.07237075188500842
1461,0.0829715112851098,0.12203688479585768,0.37619994178036,0.0635669480431312,0.11477804786726016,0.020992434611330144,0.23412388578313276,0.18734484691562972,0.06090064080194744,0.20394576396534414,0.1312226129018526,0.3166342428667678,0.07102201577713654
1471,0.08299400745939156,0.12068744813545677,0.3773027637896048,0.06336912205485044,0.11441739053009081,0.020631194362213997,0.23412304343645052,0.18627858652763946,0.06164835493819556,0.20295367541290674,0.13081137969218376,0.3162998496594328,0.07028758981615132
1481,0.08204601904223455,0.1216709281483243,0.37625574763699954,0.06233510024878208,0.11345967532190082,0.020515783856312628,0.2327702217195255,0.18677862437327858,0.06045536521404206,0.20170208532709566,0.13131707815455024,0.316060548264655,0.07156465960597716
1491,0.08071711020342173,0.12272199490839864,0.37615556416419016,0.06122218774104808,0.11363775397635287,0.02045898906951413,0.23184825612900503,0.18654324731769148,0.060440334976887514,0.19990400278049342,0.13028228623548027,0.31613668038188814,0.07152881776691669
1501,0.08073936088760095,0.12274953300726488,0.37658491209129685,0.061614017394133413,0.11280860828528554,0.019492223402090777,0.23177460348194506,0.18624293052471935,0.061013757989821116,0.19808662363681293,0.12937292872081602,0.31495247430166884,0.07154629016947855
1511,0.07986458779716471,0.12207627337169988,0.3758910141140813,0.06121338096781457,0.11244027003689908,0.019394254692623812,0.23152209736636262,0.18669110862379298,0.05999874714614941,0.19641646336688087,0.12996758105302803,0.3148696347002168,0.07139984419431071
1521,0.0794357875653764,0.12253684395697621,0.3757378378561441,0.06027716999647235,0.11204632898290634,0.019407463353966866,0.23147322350555619,0.1863117377047744,0.059609877286376414,0.19428068129852052,0.13004776838714574,0.3147370451437712,0.07138571757842985
1531,0.07966903796968221,0.12310156774605172,0.37543842982958003,0.060200968886163345,0.11231367156900099,0.019507798198075767,0.23041838414409627,0.18704206476641977,0.06013156814959071,0.1938942643092663,0.12868776459747935,0.3137807832976507,0.07175770833894299
1541,0.07852133693975707,0.1232312273788195,0.37513344214248423,0.06031150441291032,0.11187347299174848,0.01904174390042177,0.2293337634698477,0.1868685172010392,0.059416645261993715,0.1937303091863279,0.1277124217323842,0.31381376321247545,0.07112571396386062
1551,0.07836872413637436,0.12342326208862893,0.3749231056963548,0.059199481827186595,0.11084213662264246,0.018513089419237762,0.22884887741132648,0.18623472651965584,0.05877344009532348,0.19465701466873805,0.12771357758306529,0.31396495135858005,0.07013426395907371
1561,0.07850722393470519,0.12367737219950903,0.37564494929843306,0.05876831091641029,0.11065951073738522,0.01808040632770332,0.22876767052209077,0.185593545214681,0.05960324426998746,0.1932937645550107,0.1276326469325731,0.3132985068389058,0.07045594882043386
1571,0.07722070442667964,0.12339188145950127,0.3763766943810147,0.058091599060529665,0.10969504782437918,0.01815616033486595,0.22829742371725134,0.18604757878789516,0.05888142761975899,0.1928012875902213,0.1271135094829994,0.31226693346331114,0.07025692106564042
1581,0.07702321051378717,0.12255826439624547,0.37489435633167323,0.05786871131153833,0.10963947144545276,0.017550064800691746,0.22729839691205425,0.18679417829730688,0.05790661155347508,0.19277490949849743,0.125820464375506,0.3127722107341636,0.06889701214995704
1591,0.07671180660113462,0.124194017595916,0.3744633571757935,0.058812591816732276,0.10858216813563326,0.017925610940424046,0.22753071869493907,0.1871309768159197,0.058437794313927725,0.18417583704403725,0.1255046126113065,0.31248105482960786,0.06834637760457503
1601,0.07567136290207227,0.12509276695138974,0.375124873640406,0.05804560397606762,0.10860863937054344,0.018045330523748366,0.2271991311951625,0.1868450194276116,0.058409838614393715,0.18223802657778732,0.12528149799978258,0.3116448531932979,0.06895432009397603
1611,0.07537329511534138,0.12432604733034044,0.3754254934133342,0.05756584176431231,0.10895131567369953,0.017380172108925413,0.22626283584051787,0.18683073682777396,0.058075039105601634,0.18258381595234424,0.1242475402224805,0.3110145515247579,0.0697694782285598
1621,0.07461854325252093,0.12438927311350512,0.3748909255839574,0.05825957226114255,0.10692122428982405,0.017899410951726737,0.2259749936588186,0.1873241212043004,0.05857972523670564,0.17491178631311405,0.12376998451887695,0.3112245320990866,0.06991289264771787
1631,0.07421601948853976,0.125028365289449,0.3745001109017355,0.05820405024678695,0.10679987112846727,0.017505522821945944,0.22487583857799676,0.18728628704678446,0.05917737680380515,0.17019082142560552,0.12319180195592663,0.31138732790683854,0.0692177075828577
1641,0.07417333626694209,0.12610486753104344,0.3747952812439452,0.05828383619175638,0.10678196465898429,0.017739612552900262,0.22463240205216742,0.1868896128524458,0.05813434617366954,0.1698388717467463,0.12350757494181819,0.3107975099231285,0.06873220222681989
1651,0.07333614428099476,0.12599837123591043,0.3741162309516142,0.05705481224272639,0.10566438457803733,0.01885176430602497,0.22491335548146676,0.18674983806637532,0.05696804834902138,0.1702606557787246,0.12340979279662403,0.30998950324240704,0.06800874193561304
1661,0.07276900276318651,0.12515628910507962,0.3740844398606248,0.056178928169359474,0.10552928341265902,0.017927162398526965,0.22454704204945042,0.1875208918430631,0.05731331438479822,0.1686666574785331,0.12196506814680388,0.309603589726677,0.06725635712966452
1671,0.07251712095872784,0.12469143680588597,0.374020608678544,0.05700982422384633,0.10477487923363908,0.016983901015058357,0.22433517451812626,0.18781758753946692,0.05767724319833689,0.16785053973094016,0.12273902015257251,0.31011527689058815,0.06745391892592315
1681,0.07193493834150266,0.12510756900708422,0.37362391194512334,0.05685197436649634,0.10370834416822623,0.017156395172234565,0.2242886693911077,0.18835654052400347,0.057147824372128564,0.16765501504501823,0.12307890246754172,0.3095382029652516,0.06700726790156211
1691,0.07143376524951767,0.12463807407450325,0.37408244124490664,0.05600989593530259,0.10379745115549888,0.016926280140024206,0.22476230333956151,0.18757271047786986,0.056303396699837895,0.16739488871342673,0.12219618060597437,0.3089266323759146,0.06737444303079024
1701,0.07031925731621073,0.12443591146201849,0.373205536542467,0.05585081056501938,0.10354743437176192,0.01715604398864478,0.22429680142410194,0.1873056187250068,0.05617526250015474,0.16754074795439258,0.12205928471968017,0.3090928450346749,0.06651516063088359
1711,0.07004100468744942,0.12547525956871414,0.37360805040913586,0.05620693261655196,0.10134417997202028,0.016465197490175467,0.22379236960110846,0.18774732176441894,0.05694538161437844,0.16704562832286288,0.12219321291502008,0.30836383197299366,0.06590073170208112
1721,0.0696251132196097,0.12500543784536425,0.3734082178858153,0.05473522418309716,0.10083263474593825,0.016410833558966352,0.2244881323994919,0.18752212027253606,0.05653575076099469,0.1667462854213935,0.12261546688127978,0.3080282762322691,0.06676443323377738
1731,0.06875655041659211,0.12474380707480175,0.3729065148219407,0.05399266030936924,0.10158155640503848,0.017099388766623994,0.2253383771960201,0.18774751029970316,0.05545881970696824,0.16728869186865042,0.12248936804522632,0.3086635988781514,0.06595563920835193
1741,0.06869632535254958,0.12429529339442694,0.3733686814751488,0.05486471305699211,0.10043780774920559,0.016274283181766953,0.2247832364831328,0.18836725444691127,0.05614155861232768,0.16691182509035646,0.12252939939873045,0.30811666854723213,0.06525013779882088
1751,0.06796367499140654,0.12467474130271508,0.3723185028655479,0.05439960347253305,0.09957361074452001,0.015861268116718695,0.22471363557339127,0.18786110336096823,0.05643858624414334,0.1666025115548093,0.12156216296629918,0.3081780823488956,0.06520497897768432
1761,0.06782248523343935,0.12605849813868067,0.37244986307896094,0.05290184608148259,0.09874543852449104,0.016843300845993774,0.22512939798872217,0.18722449008464945,0.056159542351148097,0.16645281283737973,0.12124147307429545,0.30843102599661415,0.06470322351623928
1771,0.0668294097555256,0.12620717537483847,0.3724884537539692,0.05296567531716233,0.09913913561157303,0.016875819237816565,0.2251842342086297,0.18746031392757273,0.05577390133722736,0.16556546511734666,0.12163526631377493,0.3082600157592773,0.06466767406870602
1781,0.06551629158852436,0.12573863148091557,0.37281486820291715,0.05312508052668378,0.09920401793921658,0.016095437417040302,0.22570443595940945,0.18865999941136394,0.05507953462081553,0.1662805486353797,0.12039314697549344,0.30785381759415975,0.0649241817548661
1791,0.0662684678645076,0.12450422291517542,0.3724445359479359,0.05155282962203085,0.09864395107941618,0.016201080259942498,0.22498930584196325,0.18833250752765235,0.05559855434014064,0.16544635754296314,0.12039202549512984,0.3071496689952271,0.06414247936438737
1801,0.06608085183222726,0.12535349994316994,0.3718206147570799,0.051488275737495016,0.0978918475990398,0.01626948997122047,0.2245534115806073,0.18718213433110614,0.056086422143281946,0.1646978769823978,0.12110967775441983,0.3076406574481835,0.06388673166228777
1811,0.06468322329817892,0.12563499343188417,0.3716476132308931,0.05119327652122273,0.09760393850799631,0.01638386652433187,0.2243474007794727,0.1880245717378026,0.05508062679484691,0.16535216211502263,0.12092439249346479,0.3074065727482181,0.064785533684592
1821,0.0645087692578871,0.12538179692595777,0.3706246597799841,0.05007296958583165,0.0983849457631947,0.015353146244202523,0.22503515477775768,0.18878102824012563,0.055073132832993935,0.16441419607644284,0.12081054809188063,0.30669740335738743,0.06389075781711923
1831,0.0644142077754363,0.12640129086382274,0.3710271401211306,0.051048786042995176,0.09772154813599514,0.015151558111964137,0.2250923016252433,0.18877196488775988,0.055512434318789584,0.1640508691726444,0.12028776107902728,0.3069461179635048,0.06384252929073261
1841,0.06344885164149751,0.12530164192291532,0.37154128182412594,0.05063419768716369,0.09733686752404538,0.014844083113517014,0.22409424615672252,0.18839766248205086,0.05468421959378646,0.16462746146726678,0.11954419497180553,0.30690201877464396,0.06361414133805038
1851,0.06316617699806447,0.12438734048988882,0.37092368361841416,0.049626452719878755,0.09773268665460791,0.014675477738533707,0.22364343957168326,0.1882687596894753,0.054129626387740194,0.16419829513255665,0.1198297569945123,0.30646631803723395,0.06301653849695833
1861,0.06283351041741772,0.12586622046714258,0.3708401747109957,0.049675502189284564,0.09687675094439724,0.015338707155483097,0.22413967740718627,0.18845853870075313,0.053826874838483106,0.16303037722158797,0.12014331898009403,0.30558839351215766,0.06366469660520159
1871,0.06203174880403023,0.12600818086195048,0.37125622101092126,0.048701690129437536,0.09693082920338933,0.014241257755647307,0.22448355975890447,0.18856172764987328,0.05430035364784149,0.16263562258209363,0.1189411133621711,0.30556773665923165,0.06277413494203402
1881,0.0619907950034847,0.12624511118732357,0.37089071654415806,0.0477456913239655,0.09787771984632224,0.014008124649141213,0.22369292195606932,0.1874637280954562,0.05463315882141919,0.1630897588101887,0.11900343670271765,0.3054334127262842,0.06238377611587933
1891,0.06091446974419,0.12633915122645692,0.36944608567176596,0.04759603987211521,0.09712578259078732,0.015139758644617318,0.2237436698850325,0.18746244347756422,0.0534653623344273,0.16307403166385745,0.11967553687281744,0.3048567690641876,0.06092069969481467
1901,0.06043699253497834,0.12583023211574523,0.3699540873490915,0.04890010158450293,0.09687641296378023,0.01479877873513311,0.22379927339707706,0.18773154662429245,0.05285412258570943,0.16186065885796344,0.1185053960675155,0.3045652909988958,0.06070658853391677
1911,0.06052158066015939,0.12611192077374261,0.37012800754570696,0.048144644681310536,0.09726559942765982,0.01332691547526084,0.22333082209969946,0.18784806848976715,0.05328250525883228,0.16168601800046184,0.11823294673873777,0.3041837249208761,0.06228298431114633
1921,0.05975868142294697,0.12611051521682415,0.36911669999888874,0.046772800177078605,0.09757108694698328,0.01355795912920007,0.22412926465518548,0.18726543101246707,0.05294525261397368,0.16231704132027155,0.11847214292703807,0.30422899005648374,0.06218085528465669
1931,0.05915135796037644,0.12588924279103653,0.3694268753840782,0.04761321759838148,0.09723410362939475,0.013829220435190744,0.22408641994145712,0.1866919588645008,0.052458730807974654,0.1622267822841285,0.11853480685028825,0.30338488767237765,0.06195901722893978
1941,0.05869458426451658,0.12594344917071582,0.36873102240066097,0.04733270990965251,0.09679019598324416,0.01305625411158661,0.22407514574836332,0.18737888529527985,0.052832217719977405,0.16207798185936373,0.11924389419424437,0.30335356555204573,0.06172357574118233
1951,0.058166002496627546,0.12614484739871126,0.36886704474340526,0.045969453806344346,0.0964892597862593,0.013635517868930627,0.22467640221294186,0.1869661809064425,0.05275889281057143,0.16239063218504665,0.1187646537456323,0.30315218324515164,0.06211786056926464
1961,0.05771178059770484,0.12663645899514647,0.3689201695734242,0.04571772617033786,0.09607994374320707,0.013674229116682549,0.22485727115027393,0.18645087326140336,0.05176666164980477,0.16212975830786652,0.11847555370940202,0.30289145744319185,0.06290157439013896
1971,0.057388202494617235,0.1272618056343761,0.36846150542447137,0.04588706483702895,0.09618900155402584,0.014055572963429644,0.22534587413434642,0.1867809931892943,0.05081287082904029,0.1615940743517036,0.11891828383420536,0.3032638004145375,0.06235040131965206
1981,0.056511375817528464,0.12677807912317995,0.3683280069117283,0.04446566337205864,0.09575573544240534,0.013768107324329662,0.22541794501744392,0.18706471479008377,0.05149529280052566,0.1612920600848649,0.11858599485007884,0.3020055766607981,0.06157334734499016
1991,0.055873420805131545,0.12710400354427226,0.3683763588590712,0.04305782395150454,0.0948528210756267,0.013282721138346762,0.22589540995638688,0.1865549560575313,0.052306801481309714,0.16171133178759656,0.11846872736783098,0.3017104807570592,0.06172153627286483
2001,0.05531467199810521,0.12719069709295272,0.36844071587057325,0.043135775203923046,0.09510519748099089,0.013944488507388936,0.2265136083806175,0.18666961074190347,0.05076314968077787,0.16114214869006355,0.11799736944973546,0.3028247738275054,0.06145683477227184
2011,0.05469191135614328,0.12635680694992232,0.3669053327357138,0.042806566901826874,0.0949038054747602,0.014083020448545527,0.22703642057612056,0.1876740044819356,0.05097578821275558,0.1597247930828624,0.11832303067746733,0.30283135512691894,0.06047854345893685
2021,0.054623887261322376,0.12559895901762783,0.36760479572981264,0.04287478994301177,0.09485310627954703,0.014348055733166318,0.22792151100421107,0.187414835879902,0.0509635195898524,0.16140224057611102,0.11843496371864215,0.3020768519439859,0.06140016924297113
2031,0.05457023393768157,0.12591904324391626,0.3679863765935231,0.04280042752704826,0.09445570341642995,0.013242412452867527,0.2268462210656649,0.18747899084112415,0.05074446956634935,0.16210441674642426,0.11816736243132628,0.3014743188678336,0.06174951271362189
2041,0.0534526301113592,0.12610782171366178,0.3669814778589867,0.0413029042990024,0.0935302729716668,0.013679263732752748,0.2266080708999249,0.1881213368870576,0.050805379941528284,0.16093934002728114,0.1190495339672178,0.3016947625908315,0.05995152179088951
2051,0.0529428069669284,0.12611361632956727,0.36692494504113304,0.04138914453849926,0.09385533377667815,0.014175365011591315,0.22730725470717772,0.18863935586617964,0.049507300393905086,0.16084306034500767,0.11868424781006379,0.3027673747362424,0.060055023743519655
2061,0.053055628856613204,0.1265103200822865,0.3666457407280269,0.040942203133483235,0.09474917873761177,0.014137786427477924,0.22750171790512738,0.18934078963558146,0.04983109698582168,0.16107362770670008,0.1174660805656,0.30257541516662956,0.06092359472018659
2071,0.05234136207291838,0.12646806206636524,0.36620396707850095,0.04056781111796877,0.09371875742769539,0.01391535746031898,0.22720766011977842,0.18965979006679,0.049958551916033614,0.16219963539797136,0.11778045041510779,0.3022336995959195,0.0605085666903578
2081,0.051256676753044225,0.12645605501582421,0.36607157681545416,0.04044163653253076,0.09298076061817022,0.014240912514912274,0.2262505420267169,0.19012317661125733,0.04994751923219025,0.16259518254807662,0.11818616888121644,0.30285652799543294,0.0600061192218296
2091,0.051050107687535096,0.12706458008102778,0.36608171400498335,0.04018171841607586,0.09360499173717647,0.013217786490270566,0.22716428935926175,0.1893810925279996,0.04990835015564539,0.1616982397667009,0.1181523230328746,0.303038418483443,0.05926419661677097
2101,0.05092552810924385,0.12598976310743665,0.36569822254175105,0.040323076086272246,0.09319856141958179,0.012278359001642742,0.2267979806751593,0.18994414228200557,0.049751207436552536,0.16162179918810307,0.11830851385515506,0.3030590440665666,0.05988298344802645
2111,0.04998187913786126,0.12571630043153176,0.36563300229391643,0.04095137299848099,0.09321610179295116,0.014842687847183591,0.22699416011092888,0.19157268143948297,0.04856388276561592,0.16103129085626616,0.1173519471131409,0.3030567613456649,0.061186980717192606
2121,0.04900108262085919,0.12449334952460851,0.3656636273596018,0.04135266552533854,0.09342559461533315,0.014390144237258892,0.2274983435312123,0.19073566358813832,0.04847245747875403,0.16094755939861777,0.11711938386922469,0.30289893105469,0.06074740697354995
2131,0.04866766135539534,0.12334490374866736,0.3649957226284268,0.04037204219298953,0.09372403492679242,0.013114975283028383,0.22721057073043616,0.1908006143038725,0.04989838266373567,0.16161584560430828,0.11790801184539909,0.3038278139332163,0.05946755830388911
2141,0.048522839455387747,0.12414800384908582,0.36466528975711365,0.04037093748568038,0.09229516714145233,0.013101975491551504,0.2274461131464834,0.1910981252428758,0.04912674821506912,0.16155692907889307,0.1175760534230339,0.30457794982358843,0.05910536033014071
2151,0.04872275320832404,0.12355350767507052,0.3646956119603332,0.04069235105221724,0.09117481778717122,0.013227725756642808,0.22756617580041788,0.1907520757538212,0.04817771041217597,0.1614332136252501,0.1174715691744805,0.30479732622398326,0.05891905138137057
2161,0.04808284724041341,0.12402540671527038,0.3646910682201044,0.04034033899011437,0.09185621851975159,0.013291929881325918,0.22768983353281597,0.19153507134844716,0.048275095583394725,0.16128499527567902,0.11732899510765282,0.30458094160897936,0.057792509054206576
2171,0.04770120083201978,0.12469632547633377,0.36524625465499094,0.040151896038464016,0.09168076185233173,0.011938044624820406,0.22666582357294845,0.19150959384860664,0.0478264538753485,0.16165059966270287,0.11748451714750308,0.3047412596990716,0.05827202211401239
2181,0.04732172716410655,0.12348543536460606,0.3647458641082267,0.039698037189739056,0.09176185636180342,0.012622365250790104,0.22737154399693896,0.19124830269372767,0.04838370005194758,0.1620653987590313,0.11798836089299711,0.3048049689786977,0.05899134024212723
2191,0.04652956603300734,0.12279071861959519,0.36431256237259063,0.040336831369098276,0.09198297305559758,0.01313387882702428,0.22784661603148573,0.1912609185426492,0.049637857631467754,0.16260780307037132,0.11779566801149259,0.30437765736611333,0.05813140619577247
2201,0.046626603992988035,0.1231514998075837,0.36475090909665664,0.03978007285994846,0.09125019202007521,0.01209244703331663,0.22680880822507862,0.19163258785141637,0.048686588628943143,0.16219325319107453,0.11806209463293278,0.30457347293289316,0.057902803070541534
2211,0.04614815768331421,0.12400828139983247,0.3640755596962689,0.03946854948389716,0.09133296606611002,0.012438842837412433,0.2269612400681964,0.19204716370072977,0.047241327547660486,0.16266023392587528,0.11778250019419301,0.3044652026607746,0.058621335157581264
2221,0.04561163289245635,0.12300656625667558,0.3646725925836818,0.0413079565706652,0.0913319785755624,0.012055280202683896,0.22655043198074795,0.19157430496933497,0.047064412372676924,0.16349962983872088,0.11711483058176189,0.3041582809934847,0.058149789710431964
2231,0.04569055508348513,0.12198496196901414,0.3652059760555556,0.04050841236065211,0.09029054147540669,0.012483141483611626,0.2265317502073798,0.19244157034532985,0.047857663820242126,0.16208367597913623,0.11723540427292214,0.3040674811536283,0.05841511124434022
2241,0.04553709438579305,0.12307257926965345,0.3646322318968904,0.039848115303828535,0.08999200033494989,0.012507151712168013,0.22666810068485335,0.1936921320202615,0.04851487657873386,0.16196859367752925,0.11733553135890071,0.3038752427821808,0.05827447082794783
2251,0.044696875549678904,0.12275359398149369,0.3643072822109987,0.039662035996732695,0.09119008818592596,0.01197848874259509,0.22596523563783227,0.19323175929893893,0.04793283207917909,0.16279346222693827,0.1169298461184839,0.30379145713492395,0.05712920978624515
2261,0.0444207736962554,0.12212943007280597,0.3638825625907119,0.040311437090534266,0.0912267420444757,0.012223055903701787,0.22544724494653626,0.1934119549752616,0.04719499955957069,0.1633832350718507,0.11720279697411592,0.30447573286652296,0.05748202901587322
2271,0.044059893365927735,0.12115872807894126,0.36391275708086185,0.04075437257752535,0.09043130143622194,0.012476853571000557,0.22574360532283627,0.19407642424651766,0.04711085449634207,0.16382042117845516,0.1171600528450101,0.30437694998897785,0.05739005499742879
2281,0.04377509806707314,0.12139838733693328,0.3640769560599812,0.04013333092912753,0.09054972322603684,0.012165184770925363,0.22596976152366702,0.19374086180788103,0.046884540401988674,0.1627728703576377,0.1168254971541075,0.3038229182519755,0.05749168505943427
2291,0.042843991876218866,0.12168494075092307,0.3636180386841532,0.04022408297567309,0.08961233489477928,0.011958964201318983,0.22582182915895038,0.1937882564234351,0.04773014748996973,0.16245553291233888,0.11737417682569581,0.3046344963546317,0.05754719919532085
2301,0.041728367841545974,0.12122135696440903,0.36359736055068065,0.04024485566279499,0.08994968838485891,0.012429427810315323,0.2252219528165266,0.19348441606411648,0.04696776933457218,0.16334063470566912,0.11780124632675541,0.3038171339163425,0.05761522416770435
2311,0.04193561930344968,0.12190400979020992,0.364122744736658,0.04002176204917225,0.09066237774058225,0.011971257384767568,0.22495975583420505,0.19330569325560337,0.04537015068050302,0.16386321226397507,0.11800743830085461,0.3031875139245675,0.05711696466117562
2321,0.041800199037997754,0.12212357888163347,0.36334191762542767,0.040503898510723,0.09027099141256592,0.0120024353509018,0.22504825954533794,0.19294855540890843,0.04666501487576769,0.16383893074981762,0.11741245028503307,0.30409092103219226,0.05768503975740195
2331,0.041466949036934334,0.12161010417763499,0.3630764832219273,0.0417590231424772,0.0900651998966249,0.012248991897637236,0.22489626326962592,0.19235196138826702,0.04660545678495981,0.16366905590501807,0.11822619354211625,0.30308417408419686,0.0570429053143008
2341,0.04080484801088358,0.12118323568303999,0.36356990824757474,0.04241042605603716,0.0881497032894044,0.012404191999508615,0.22430977717058626,0.1925156824462017,0.045485176342231426,0.16455657270697538,0.11853753168429453,0.3031906277319093,0.05557460140559669
2351,0.040686461216736566,0.12189814860212803,0.36352520041711855,0.042322943119570286,0.08750373702881462,0.012009394567831863,0.22362153912692034,0.19167650302204203,0.04552409685330019,0.164627314376267,0.11822548725918514,0.3037033525380011,0.0561325933745499
2361,0.040652087091657144,0.12195093742262852,0.3625059365222355,0.04197691389920488,0.08924500106283836,0.011577402786798146,0.22324162720320956,0.19117664626237585,0.04554972131355258,0.16433349903838165,0.1192585028717182,0.30372568354124596,0.055718543954890475
2371,0.03936456748022975,0.12179446451897122,0.362664293274166,0.041650622979105024,0.08890904311618955,0.01178652558853591,0.22263176171715465,0.19156149877180192,0.04562706737620958,0.16520128376457685,0.11874382118255596,0.30427441122063115,0.05498016718113462
2381,0.039350648676667536,0.12145904277279615,0.3629911061280788,0.04198270903573789,0.0882099663420364,0.01222016159216251,0.22242676630349667,0.1908318213572589,0.045477189009348704,0.16476889142849543,0.11865360962883376,0.30429134511044437,0.05551138338449487
2391,0.0397969431570633,0.12047430163391812,0.36248821402711806,0.04335510712491118,0.0885163415736719,0.01159996201911565,0.2219694471027335,0.1906752002517958,0.04544399883355773,0.1652894436990825,0.11919301243191083,0.30382180197281183,0.05537943171908433
2401,0.03965877332152748,0.1217979613939912,0.3626703580946729,0.04348981401422446,0.08769864567957666,0.011017808852562021,0.22172911982474336,0.19029485894762826,0.04592344773301367,0.16547649180310778,0.11959133139706138,0.30399636331204694,0.05540425186755362
2411,0.03912691813733719,0.12215433912673283,0.3625676137682313,0.04385254342476462,0.08802225479219537,0.012527100205608077,0.22173158827189998,0.19044008936590912,0.04478959943356339,0.1653305867343568,0.12001817709934796,0.3047954260255921,0.0564293026846578
2421,0.03894380915212202,0.12190049528716718,0.36186745957647426,0.0448210359879793,0.08876954140919532,0.01155389972274885,0.22131457669246196,0.19057509401471878,0.0445845815581966,0.16653299333219407,0.1199741685119847,0.3050571136363055,0.055533532234057346
2431,0.038787790718037736,0.12217498285190975,0.3619888888865975,0.044120033542125826,0.08818699366787333,0.011092914734880466,0.22089265245268036,0.1896016660106888,0.04458098315673199,0.16627002393606,0.11991131439684202,0.3045488992813909,0.05494849200644932
2441,0.038128661247108495,0.12253241634551075,0.36298171358961784,0.045068548195453244,0.08821253195230344,0.012175786389448957,0.22069620857606057,0.1903244827906198,0.045020669890499174,0.16617789996501725,0.12018018562762019,0.30502900601864646,0.05572717784264242
2451,0.03804197575299913,0.12266419960295698,0.36273055120435227,0.04521540564871119,0.08790516323447485,0.011539530342752787,0.2199169575824941,0.1904148924647939,0.04576551409474338,0.16611546436587027,0.1201914228065342,0.30580406506730873,0.05543984671957303
2461,0.038691928487589566,0.1226844836839929,0.3625296601073188,0.04519245858785041,0.08749340135887428,0.012064906527503302,0.21943683320037316,0.1897550657899665,0.0434321469561932,0.16548559353400832,0.11994607161042618,0.30517062494242586,0.05520670512323953
2471,0.03796599372956696,0.12349651152929741,0.3630264871083154,0.045431691005843974,0.0873766966766803,0.012444881208761228,0.22020343826116973,0.1897112875546846,0.043481131273590753,0.16588616221321584,0.1199387231252037,0.3052656427798297,0.056143425215308664
2481,0.03750855681150563,0.12241742671560044,0.36221165684599715,0.04533479234340846,0.08652010511893003,0.011733790395864776,0.22041396355493367,0.1898642875383852,0.04541329603403908,0.1666718101758729,0.12032354561918783,0.3050230895456158,0.05572208941756492
2491,0.03822185123004447,0.12236209907970455,0.3617197816309395,0.046256610708391134,0.08596191540567177,0.01130698483996573,0.219228503817353,0.18917794986859254,0.04488945058557657,0.16575093413481903,0.1209600621108643,0.3058021474080592,0.055677365859514064
2501,0.03739644829877007,0.12355732690632637,0.36220038234801266,0.04590818628258286,0.08693502560742573,0.010671495304562116,0.21941447596664596,0.18961291493366847,0.043865155630618824,0.16639803777134177,0.12073263919457851,0.3062422577675561,0.05630325158216839
2511,0.036806259015013436,0.12267549852372155,0.3617080014532942,0.046507588250003354,0.08563385050992536,0.011135664889014362,0.21900710104981083,0.1895829251219656,0.04432944985899943,0.16776435976581153,0.1210359131308848,0.30547468660723476,0.055867918190985986
2521,0.03787570668389282,0.12219942698720335,0.3614834571771238,0.04676330576480126,0.08513487533486687,0.010721869693414437,0.21802601971227772,0.18898722099610177,0.044329005433456484,0.16709942887815216,0.1213652061451836,0.3056083800643678,0.054815947030342614
2531,0.03767774425342027,0.12222810141336324,0.36180006102402895,0.04599191332147853,0.08579999562383298,0.010577481323418727,0.21845603850945833,0.18907241937007396,0.04488053024245473,0.1667667801941196,0.11997944736061124,0.30568271491392535,0.05591228411551656
2541,0.0362433257739844,0.12148709940639273,0.3611803694066732,0.04717137559424778,0.08477624842736135,0.011535637068746878,0.21779531907216904,0.18876779828676618,0.04446600523648721,0.16743862951069646,0.11982337260358222,0.30600996594431706,0.056892105057090026
2551,0.03626069153304569,0.12207519796293324,0.3604067546780204,0.047037212562555795,0.08443584073410453,0.010726552431864633,0.2170160452518998,0.18854446651580117,0.04309321552232316,0.16798163279059813,0.12113133296401624,0.3059998832200717,0.055169247596715265
2561,0.037019057420358784,0.12322471698295509,0.3605190951235861,0.04535480178231256,0.0840068393542858,0.010382051949426345,0.21781320342562002,0.18886576378272202,0.04398744916844682,0.16726284747973147,0.12011957017946744,0.3068132518017957,0.05476021203398508
2571,0.036869578262820786,0.12212548554021434,0.36053243416486247,0.04645670941462845,0.08355403590689009,0.011344126053491778,0.21733778434910947,0.188720571081077,0.04401767113087144,0.16717070443001086,0.1199023337316842,0.30735410018585496,0.05493676663501497
2581,0.03588327994765952,0.12199199800158181,0.36022507762390027,0.04690995871858879,0.08351289390565987,0.011032349833343925,0.21615508104286812,0.18847910386633474,0.04439649381916879,0.16742618871885281,0.1210164728867787,0.3073815299591551,0.05498191709889377
2591,0.03593051377543559,0.12293089111225283,0.3596705656552418,0.046918016271985566,0.08377772647070765,0.011345039708551951,0.2153748863240003,0.18852942059726915,0.0449425350291272,0.16706303128792016,0.11921642735164317,0.30705143260197754,0.053856700823296154
2601,0.03581594866189138,0.12200129570482998,0.35953713985004354,0.047529451160147236,0.08290678577199055,0.013021602160613599,0.214746906772523,0.1884732511348562,0.04343808128964959,0.16707297351464542,0.11929447515814309,0.3075563752600101,0.05413162759330366
2611,0.03496619474275568,0.12211170501104149,0.3601297589286262,0.04773309233712171,0.08334631776522058,0.011946042145887835,0.2149470000993737,0.18849952050352387,0.04421180411000164,0.1675342263465342,0.11948714133492674,0.30783001309308433,0.05437151534418927
2621,0.03531270140853583,0.12307352060972927,0.35890739649893494,0.0492792207824877,0.08265599224432071,0.010951429923937122,0.214738104406388,0.18843841157363367,0.04420251362178223,0.16840925271300283,0.11888433918122283,0.3084215929126016,0.05283985037065655
2631,0.03547036710340998,0.12185196621494476,0.3584823609935063,0.049905575038028345,0.08183788001534457,0.011006624399430462,0.2140292803843758,0.1885748851466144,0.04279081800707858,0.1678964795462917,0.1198979124354822,0.3093664651617223,0.05386544801305959
2641,0.03496490980411168,0.12112423821909821,0.35881679418359974,0.04919959647693666,0.0819668981805355,0.012330768243781709,0.21277741314448942,0.18794379692359287,0.042366706491115756,0.1684823188297891,0.11903936855019748,0.3089381608386058,0.05416941920885866
2651,0.03483331462779611,0.1218035480640649,0.35838564772210946,0.04931922540054202,0.08185775523137646,0.012539864027413024,0.2121704442208804,0.18764495713863233,0.04269772488390829,0.16925390843356453,0.11917985844414643,0.3094771678573799,0.05428707866717364
2661,0.034210445389039446,0.12281865116395103,0.3578060267125063,0.05023770825947327,0.0817581019449927,0.01199662053462721,0.21166384128383062,0.18787498314964513,0.044363107366775074,0.1692975704506324,0.12053342359047989,0.30908891154758206,0.05481717941033559
2671,0.0338802580554453,0.12250601660067859,0.3579975419477266,0.051281843622598314,0.08074026266013136,0.012446570699965595,0.21028558381945311,0.18785633730907264,0.044101265870764406,0.1704239534754922,0.11949877048743904,0.30976882507881165,0.05357790370374821
2681,0.034512841261503426,0.12128772170457167,0.3577666085648693,0.05089376247961873,0.08026773457967501,0.011668068284600201,0.2099472344405439,0.18742114836153562,0.04389100776269285,0.1699752128429107,0.11921818473832761,0.3105341859477123,0.05285873718700681
2691,0.03434274821205517,0.12267262989861147,0.3577817636692761,0.05084388905228958,0.0795642409718895,0.011470398230275642,0.21016583551355023,0.18673380234671647,0.043140469149761516,0.16997112510826023,0.12014524376963139,0.3099440659888981,0.05463002219144282
2701,0.0341514783368438,0.1227997526776001,0.3572212014135142,0.05200789218949188,0.07970596911662839,0.011725610973258995,0.20956080496616353,0.18696051144503073,0.04295403649126344,0.17128252660917903,0.11973904101481665,0.310555178056641,0.05397531816067721
2711,0.03433779132069619,0.12206601692400906,0.3570730232651324,0.05188990601852626,0.08025753161053945,0.011555740993374709,0.20850462752572657,0.18802857232322254,0.044421215917900006,0.1718526084762853,0.11931167004166203,0.31020786381582194,0.05341812258342109
2721,0.03398874022750863,0.12105773258843804,0.3579233257637116,0.05250802597456217,0.07969828485693752,0.012662183841562919,0.20853709937063264,0.1869723908925897,0.043686447584641096,0.17130906229074883,0.11926573439026,0.3099339355418719,0.053703837684977364
2731,0.03414550480741925,0.12059548032996034,0.3567863268774809,0.05371398382372333,0.0799223473657583,0.012831609465513042,0.2084094209344558,0.18639092030213114,0.04284912874193092,0.17249133215469334,0.11871346968173455,0.3100698816577427,0.0543786153249336
2741,0.0336189810877774,0.12070409804966746,0.3569953843772004,0.052853741622688424,0.07919890250344071,0.012329208766307546,0.20804576019546114,0.18750751873133306,0.04281115303440351,0.17399742315246874,0.11839778511427015,0.31061931723178127,0.054186455256115706
2751,0.03389046654184396,0.12038188493422974,0.35669730383902626,0.05190504037450574,0.079074479080611,0.012963263439611877,0.20725805391458643,0.18664630532924792,0.0425565221242426,0.1734113315177675,0.11779210019589956,0.31088148751811223,0.05292279849114577
2761,0.03457234425625127,0.12178783136833105,0.35569843455575606,0.05328553688452982,0.07912603039813515,0.012485831886627474,0.2071548442338258,0.18561373871734138,0.04349988075623471,0.17349578499491566,0.11760942114628783,0.31060941801422076,0.053714312220814506
2771,0.034042798214362034,0.12219763855880969,0.3563460176550647,0.05348259072862811,0.07831724037498831,0.01189940377033363,0.2077013295929575,0.1864087762422544,0.043892046179501425,0.17471596233758804,0.11797782652314229,0.3121418167806679,0.05528764398574156
2781,0.03385191325164792,0.12201680292754,0.3556696464468315,0.05191326430224209,0.07850273753571098,0.013414304545685244,0.20778933142342376,0.18713859771108873,0.043085285451658885,0.17504363577619905,0.11739907650952819,0.31142710097178206,0.054776216603978065
2791,0.03401255447228147,0.12172586743423652,0.35538902025369584,0.05244541759078245,0.07804357700947187,0.014752480606509568,0.20805248160518097,0.18637172929204834,0.04250706648942879,0.17495105030750596,0.11662359761581849,0.3102868475644621,0.05438200536973438
2801,0.0348737500347874,0.12079646692810331,0.3549487577050428,0.05196217405092367,0.07843769849400056,0.01435061809029731,0.2080647812945382,0.1857726545949926,0.043632947066515784,0.1756168256116843,0.11679969368099063,0.31129178957293535,0.055270118858685935
2811,0.0351774263486666,0.12087423053363686,0.35493870150427614,0.05083675054460153,0.07786451187242777,0.014822593646768781,0.20892186840456922,0.18582355879763346,0.043332509674443735,0.17631676028824292,0.11688213704965342,0.3124310826466422,0.05394385110227721
2821,0.03448192958393866,0.12220879798052679,0.35595581776039065,0.051097942936340804,0.0765011563954863,0.014907714079208956,0.20895442695887984,0.18537980235023127,0.0416790839049304,0.17584583734089326,0.11677643283689612,0.31289607057655133,0.0558105225753777
2831,0.03495701512143805,0.1218890676516621,0.35465897682353226,0.05118731834229514,0.07644080804294992,0.013445007618713178,0.20843968406567207,0.18464480703557024,0.04254263723879297,0.1753939640823992,0.11686046397775685,0.3124200542026211,0.05649226543050471
2841,0.035610507404214474,0.11998827730109471,0.35425160157434565,0.05081153895872011,0.07753313668727826,0.012877088993621388,0.20884159136788688,0.18381417549352003,0.04288353867527801,0.17581077651062316,0.11742191440410152,0.3120341436710085,0.05575102719732097
2851,0.03559891993823032,0.11926560301183131,0.3548402154493046,0.04982119358847741,0.07677158663693312,0.013820503334474848,0.20915043565040436,0.18390471983307083,0.0422714436336649,0.17670724462176818,0.11797176895373174,0.3126337523587431,0.05575028915308742
2861,0.03622277242882378,0.11998259036254566,0.3543466670432369,0.04917621310138387,0.07534533096534467,0.013795314345957904,0.2093043493375759,0.18453930451548942,0.04254475244290028,0.17736547011861595,0.11747509575776831,0.3137072378005862,0.05581141701063054
2871,0.0362683819701996,0.1190673168360443,0.3541183615722442,0.048742653205399875,0.07546103150080305,0.012794496818329273,0.20973315611498186,0.18399196530299022,0.04247888962559582,0.17609169947622977,0.11799221589798325,0.31328234248365444,0.05628995294103153
2881,0.036456719116406036,0.1187518798188489,0.3546061205399658,0.048246033844778366,0.07507307593401444,0.01306739290999602,0.2094761787764769,0.18338660717890676,0.04173467039811527,0.1765938649262603,0.11891273434872895,0.31256393547093586,0.05570344044506448
2891,0.036757680416743946,0.12006017716368425,0.3543527922715064,0.04681428438583717,0.07567417572469841,0.013807809152397568,0.2101763152773441,0.1831024430716608,0.04222849460315753,0.17810334165105896,0.11943925596655569,0.31288657499358463,0.05596221627092227
2901,0.036396512263232934,0.1196336006036027,0.35356379249675024,0.045795847891388027,0.07555104583865592,0.013557327064447358,0.20989463408870793,0.18202824735957607,0.041973993072249485,0.17718564865527375,0.12019784300387555,0.3134182977157335,0.055546433058452915
2911,0.03709153997573183,0.11888013047761063,0.353222506461816,0.044120281924038426,0.07515983630454529,0.012980122790749235,0.20969919061562634,0.18256434149672754,0.04205569218538485,0.1767465093639239,0.1203089435888491,0.31328454122682214,0.05573130487117746
2921,0.03770415803297293,0.11853922036132285,0.3527617086065385,0.043256560671730414,0.07489923576273641,0.013111066397450013,0.21092602783493608,0.18295731687056752,0.04282938255378955,0.17840113561984058,0.1203426408878846,0.3132379763664116,0.05697775048312402
2931,0.03756166975764093,0.11856935763118566,0.35313307411919603,0.04398498242077749,0.07524928859966656,0.01333714278267192,0.2113377753592111,0.18111073375873335,0.04213182915244047,0.17843839898969718,0.12050400118218525,0.3134503005307332,0.05661977566640656
2941,0.037367837227350174,0.11875681555327793,0.35269635068146005,0.042940070570522085,0.07472058190886707,0.013930572501325997,0.21192972378323877,0.18219090213150754,0.042213238730135015,0.17852287183858453,0.12127851389576719,0.3139066833345155,0.056789225300263715
2951,0.03737977807603755,0.11882445904623233,0.3513413257800718,0.042064213873153046,0.07398792102161722,0.014091137760855183,0.21209931851473263,0.18363903470506238,0.042459749371222245,0.17933089535240798,0.121534216308907,0.3147995850120631,0.056496282825209555
2961,0.03785558028259829,0.12003562629940674,0.3518811765621508,0.04160617205998281,0.07512283324290417,0.014794674904459033,0.2126707672792107,0.18267833979729672,0.042614775029723766,0.1800308185610967,0.12297941579067569,0.3145267437460107,0.056894374021323565
2971,0.03747938863126456,0.12010495668599408,0.3520249895416265,0.04103039967435138,0.0748160504789664,0.014618444434843341,0.21340331264982204,0.18209935947898065,0.04238972220135131,0.1806689681866531,0.1245060097324773,0.31451604943592054,0.057814938873057456
2981,0.037612445964786134,0.11930074148740946,0.3518960248317233,0.040029200635203654,0.07523637593311225,0.013772026331135907,0.2144358344588324,0.18217648538763648,0.042746173279809695,0.17993870123418704,0.12383463415792621,0.3155990328638044,0.05884901519718886
2991,0.03730486630959349,0.1188776132130434,0.35046614837113427,0.03961412924899475,0.07585219602965401,0.014445968771843537,0.21413785691104067,0.18165111181968263,0.042982643750201194,0.18140226562190495,0.12373391760560726,0.3153724966103351,0.05836865949955374
3001,0.03712557796196249,0.11933089260802018,0.3499287608402988,0.040128447342973356,0.0756470186080965,0.013766290242317448,0.21447471838343332,0.18187583064498503,0.04265518805973059,0.18234904840563443,0.12457391090733112,0.31565364140676705,0.05788113983306544
3011,0.037619177681407906,0.11967379397742677,0.34987767923819907,0.038289498343705444,0.07530731688665346,0.012720148515228753,0.21572548476143932,0.18250069439472422,0.04347246533598102,0.18157811216090972,0.1253987605706498,0.3163580146894665,0.058781246457670785
3021,0.037475102074001496,0.11860406531589077,0.34987985936133875,0.03682992187306477,0.07486069754644809,0.014354061904803952,0.21542559039430512,0.18178053126338928,0.04279637079660601,0.182527420970665,0.125532343304279,0.3164806724293646,0.056929747858348055
3031,0.037800509086359325,0.11824537619086326,0.34964349480274326,0.03778894643347863,0.07475595065830923,0.015789660855607696,0.21619222758319082,0.18139101915940375,0.04197901404601004,0.18323139001995034,0.12510342535505747,0.31689774658337433,0.05612581571795692
3041,0.03743465881991585,0.11982962877485097,0.3480914951396722,0.036771356109246485,0.07516944865648549,0.016020553736141203,0.21731671277305326,0.1817791095001668,0.042565021094806185,0.18339562991436154,0.12530935202529736,0.3170245065224578,0.05697594481758602
3051,0.03797464283780248,0.12012761051470608,0.34832922718161946,0.036701603754572446,0.0746102228744574,0.0154793204003636,0.2184136040874091,0.18204132810576573,0.04323633644850795,0.18529401759547706,0.12657668757725005,0.3175790818456649,0.05952404133977103
3061,0.03831049002132623,0.1200993570898902,0.34857091461253886,0.03627324052392185,0.07436366677633396,0.014325884717142853,0.21837071059558624,0.18155939426595763,0.04245060609573573,0.18559437069882856,0.1259551499802935,0.3182467183679746,0.05991277351505059
3071,0.03782711807942844,0.12102079578997268,0.3484375556828694,0.03505723158383709,0.07455942132351087,0.0145156987812111,0.21839762401477508,0.18144042119850395,0.041996222182624984,0.18509516956527472,0.12587169509559334,0.31820406424209763,0.05739219994134226
3081,0.038384424293595835,0.12003063440413372,0.3477231578199827,0.03542386889421564,0.07460536540738265,0.014434903524777498,0.21883704539752896,0.18048122338293804,0.04323335201086954,0.18545716326806067,0.12698690178194322,0.3180763314549573,0.05788434910282013
3091,0.038322592093259625,0.1207096405278713,0.3471027717354865,0.0352530997151007,0.0741599718805401,0.0147475773838379,0.21986907250232787,0.1789275914839461,0.04294690204870066,0.18578270079257475,0.1270655499158523,0.3185680488634834,0.05896159797564003
3101,0.0387297323076317,0.12157481276744568,0.34689799929598886,0.034559525768643094,0.07343521081281841,0.015405747741917431,0.22139736349569686,0.17885650615399948,0.04226449924368756,0.18648149352516652,0.1269879452804819,0.3192084185589072,0.05827860943723938
3111,0.03873224728346556,0.12133959528527372,0.3471132380199912,0.03453407939164842,0.07331793436664631,0.0157857618430703,0.22250439328587485,0.17986450699576353,0.04243096791901195,0.18734710911536856,0.12698763563940696,0.319180476950817,0.05735085920949318
3121,0.03862890399219207,0.12168933320066362,0.3470976886951468,0.034431525369197934,0.0741262765816247,0.015790279652820354,0.22378644438082856,0.17863540605886707,0.04299118950428015,0.18767043518770057,0.12684742833438709,0.31918911286765983,0.057071506254337365
3131,0.0397977080566788,0.12265786612225653,0.34613325321436783,0.03455184110669681,0.07332702149804918,0.014974279725471903,0.2244807402372694,0.17817293930281014,0.04313878275079825,0.18755910393559108,0.12706706723982517,0.32013263609549897,0.05778318659558791
3141,0.039579491749556085,0.12339383658845264,0.34593039023668354,0.03587172408152081,0.07208666840242102,0.01515651663581975,0.22471907985216605,0.1784905626969294,0.04231759633990915,0.18822826498557724,0.12650084591338812,0.3198859334306016,0.05730421924874459
3151,0.03956001569910333,0.12348472989756003,0.3457727848058434,0.03497890812363105,0.07368166228011752,0.016213231273604623,0.2245641475116503,0.17730816420695414,0.04240240684625621,0.18876373504915767,0.12588166295244835,0.3192787273538556,0.05799510713418273
3161,0.04008920410419897,0.12442907345579131,0.34545995253120815,0.03477546486337187,0.073252542294524,0.016225230423130878,0.2257062799508729,0.17702625281037113,0.041904425606896216,0.1886294812009086,0.12723920536637454,0.32020458005925956,0.0581178254447699
3171,0.04077499957096869,0.12437017662826728,0.3449754704467147,0.035609870273686756,0.07204164596372573,0.017147974595121393,0.22689503342001158,0.1764123530978959,0.04188649084030543,0.18777000502466937,0.12746727493429616,0.3208613053718667,0.05695004004684675
3181,0.04118630725282748,0.12471459770048905,0.34439581269825464,0.03580197503984873,0.07197895190927858,0.01734424910994421,0.22683567962742196,0.17556599811876497,0.0431504878434401,0.18804906866449417,0.1279184542931346,0.32081897084418737,0.056804024724522874
3191,0.04090890520091115,0.1253104757996915,0.3450847318764333,0.035904949047510196,0.0712290931732169,0.015926977032038363,0.22692457664143553,0.1755429705597918,0.041567823674088414,0.1894366015638099,0.12831860965242847,0.32101863810046705,0.05713549489489324
3201,0.04162509942103824,0.125808010427875,0.34489031916300805,0.03582590470779138,0.07146450797103128,0.016526513324706293,0.22841756295345522,0.17532272579582336,0.04031844660980313,0.19005710286739047,0.12793214864419394,0.32107243333781665,0.05776977949619596
3211,0.04158905574091058,0.12772598852853198,0.3436333920838485,0.035537739939911654,0.07056199036799912,0.017449718463464554,0.22869793013108594,0.17604481612366707,0.04251533159824654,0.1896062490208388,0.1278489658104496,0.32117928154633174,0.05644063215945576
3221,0.04121049908693871,0.1275675494685124,0.3442965740708542,0.03468458394148634,0.06967324703424548,0.01745781474022396,0.2283538623027706,0.17649743245927338,0.04326836156087295,0.18901369393637174,0.1266220223742313,0.3217664589618819,0.05658502988792587
3231,0.04226788670567717,0.12765849840493504,0.3446255553192828,0.03550483564229408,0.07217250867406022,0.017952949679667853,0.22976819291761644,0.17508059876841847,0.04185525328753987,0.1896479736383784,0.12712909969125344,0.3213743935865066,0.05630637790755956
3241,0.042384037528728595,0.12870063908034196,0.3431683907400608,0.03540486991228956,0.07100642857280949,0.018102189237833417,0.22923659283210954,0.17551735475861396,0.04145652845674334,0.19034897146898785,0.12833057808305876,0.320833542472883,0.057183311307332674
3251,0.042287417180378775,0.12935876655988462,0.3425094651906144,0.0345223766217005,0.06998817469175835,0.018642317773226943,0.2294423127321151,0.17519902430777295,0.04188110533128062,0.1898618202932933,0.12743788119597427,0.32280932797220635,0.0572046598339729
3261,0.04316052506751463,0.12958294965139872,0.3431062422644334,0.03377783076198876,0.07016970234067739,0.01785268008699082,0.23073946867706124,0.17491206474954402,0.04235957904095629,0.18911489434858095,0.12801424674931236,0.3233980471673998,0.05547371719332493
3271,0.04271730498244232,0.12834318408986362,0.34254447188602855,0.03439860866274323,0.06901962944093878,0.018289551208568185,0.23179466550533628,0.17533268131958718,0.042089962419859024,0.18925908343724568,0.12905487082679748,0.32315884976746606,0.05679180666038887
3281,0.042588709646376066,0.12996150957910169,0.34158096536983396,0.03422446439346282,0.07012566368828856,0.0191650097364242,0.23259726835315467,0.17395468730505748,0.04156460015671874,0.18990447757860557,0.12855263204173592,0.3243137129603286,0.05707239396196293
3291,0.04334283628175699,0.13107834324079526,0.34201446198837687,0.034387542612066044,0.06982850663761189,0.018205557452654668,0.2318438362154504,0.1735684179033271,0.04237858375955896,0.1908715645141196,0.12864286125445676,0.3243471394155906,0.056443239889842955
3301,0.04320462646393165,0.1293409710609962,0.34207831221604684,0.034952924687172454,0.06949100319521112,0.018922247088917894,0.23152022713351933,0.1739134137314111,0.0419211728609212,0.19124595921156834,0.12931333322512256,0.32550221515239286,0.05608256461536917
3311,0.04310421386312545,0.13006717018509156,0.3412148330344353,0.033648236992193256,0.06917545362697172,0.02027423430924332,0.23210616436649117,0.17375480859163875,0.04116104106664148,0.19059427309092775,0.12964838440087917,0.32666410365559057,0.057579829391187956
3321,0.0434761740410218,0.13047439734860516,0.3417737893735687,0.034494110093724176,0.06838422187090695,0.020563122603244378,0.23261772810530368,0.17425280533875265,0.04130840143488125,0.19043230819400245,0.13026452200431696,0.32659216482937553,0.05818071801135484
3331,0.04373339326327507,0.12938113082195848,0.3409175136794228,0.0348602517679233,0.06836697282861225,0.019605709349121092,0.2328825023743084,0.1739096904824964,0.04153416591037094,0.19111776799865438,0.1310508891185338,0.3271506404148337,0.05681841893023474
3341,0.04420518716857228,0.13037494465179356,0.3401113062287581,0.03467098033120901,0.06854596972715722,0.01943215549059127,0.23323712687649886,0.1747278857835182,0.04139292375495294,0.19121450170836124,0.1303750783550675,0.3277663773917917,0.056796979174248266
3351,0.04391399537898934,0.1312338176230342,0.3399837558789057,0.03575053755017375,0.06916052135924261,0.0204497013178687,0.2331113343874927,0.1739405595916805,0.04171649140658386,0.19072605309304363,0.1298041221223341,0.3275430858044051,0.05654023581878296
3361,0.0440825305302293,0.13002237838942574,0.33996159071302456,0.03654369486748198,0.06868515067883207,0.01998529660281959,0.2332191928874892,0.17244679570629948,0.0414990548240475,0.19062063388140676,0.1293652571038551,0.3282638221331457,0.0562604768787857
3371,0.044944795036671384,0.12957813362416906,0.3397330502276581,0.035440458978797724,0.06808105625180386,0.020213347497900297,0.23301887855018927,0.1724826928395049,0.04077189832583882,0.19165759100321314,0.12859591390768288,0.32846553244351434,0.05618300001565456
3381,0.044094736533932734,0.13192163196125714,0.3382989409364311,0.03612533734014018,0.06826746149397474,0.021711545992873366,0.2329340107184234,0.17177783160161128,0.04175786886138196,0.19260322823768833,0.1292898272523369,0.3280128876440684,0.056852804183322114
3391,0.04404094519058541,0.13103612637643752,0.33875466613964705,0.03827010575860804,0.06800064703612732,0.022177735763735322,0.23378999196229064,0.17174928015432087,0.041234638231328904,0.19259925102297681,0.12911021563253544,0.3291359084196659,0.05729654704691184
3401,0.045366163805053775,0.12937874524182985,0.3392371881406994,0.03775992173487899,0.06722278506724069,0.02148794923042992,0.23376264074981035,0.1702967695838028,0.04052538096512119,0.19292792191145625,0.12897965604056677,0.3294325639485122,0.056436847098642565
3411,0.04482149157968018,0.13076000061023965,0.33910042698015325,0.036830843375476506,0.06768481529480144,0.022051773603399875,0.2333163063983991,0.17044781572058443,0.04111407344193484,0.19334074591901115,0.12874250431141324,0.329501037357891,0.057248106461796996
3421,0.04416577736420859,0.13065093477455864,0.3383654383102106,0.037353388352537244,0.06865597679383942,0.02378362193237576,0.23413582749104092,0.16937952783621008,0.04118550932595386,0.19337138724135686,0.12930864169740625,0.3297550081351463,0.056872171683018204
3431,0.04470325141962775,0.13047791340922882,0.33796129067044706,0.038224663749779064,0.06707152742743422,0.022751601352197646,0.23448519423688294,0.1690446977723064,0.041300199384667134,0.19415246334858888,0.12853371880471043,0.32997707357773265,0.0553561921683138
3441,0.04411184252964025,0.13030650925870713,0.3382924252796035,0.03896875125213682,0.06685213695851606,0.022846784095759593,0.23384152887124224,0.17063349220707696,0.039855489226926895,0.19488856946135868,0.12743948282744186,0.33040211593542435,0.056475471656373566
3451,0.043538010729853915,0.1293388758313442,0.3380467292188649,0.03988560542829696,0.06642677981119768,0.02405558766520344,0.23370775463183935,0.16994786186871752,0.039791615636739976,0.19481061290260984,0.1289259784757137,0.33118542594163564,0.05678409409899787
3461,0.044593141495331654,0.12839262152180858,0.3379599444197039,0.03830062754769238,0.06627387065626138,0.02499093703587551,0.23298580161610632,0.16898808351164482,0.040816323580715776,0.1948112037757281,0.12731435574170652,0.332419358076652,0.057337565468974304
3471,0.044653480701890305,0.12824077282407248,0.33829859944799967,0.03875182871789571,0.06609849267913681,0.02518969652277699,0.23323767989295865,0.1691404641382066,0.04046879617154943,0.1956533594717103,0.1261106573505049,0.33165900212961996,0.05764403852087242
3481,0.044208451077501015,0.12819413825978,0.33799211214748004,0.04044303532367666,0.065467936751016,0.02327126845841279,0.2333246644079517,0.17005976568057257,0.04043974399159169,0.1963740384508534,0.12748893308254378,0.33218294961329453,0.057210209350848605
3491,0.0444676245990848,0.12710694783782123,0.3367842603440915,0.04003764973521925,0.06545939873745528,0.024361760528877813,0.2329286663774718,0.16984878200016498,0.03952901274069564,0.19610377224554978,0.128253263344199,0.333223084506615,0.057634549453202885
3501,0.0441873148019689,0.1267450632079487,0.3368771836981333,0.040594114383121535,0.06509765260452925,0.026289739799332763,0.23187271228912243,0.1691501254720665,0.04055270209462029,0.19599550915494696,0.1269873342204323,0.33325699319736174,0.057993885035128534
3511,0.04483942068570969,0.1276087833193517,0.3371874555997546,0.04115959881693212,0.06484333800814689,0.02550378103893866,0.23117545815663906,0.168984106617751,0.041239829223413335,0.19701400024449447,0.12626059868526132,0.33320745821455167,0.05803076279547231
3521,0.04591056317700846,0.1263647364838989,0.33682277229483776,0.040810854003833205,0.0646466530720055,0.02446442111510002,0.23156893735533973,0.1690985746002824,0.04063007213932015,0.19745922651655673,0.1265129579743266,0.3333165772811008,0.057361953991697676
3531,0.045918615792139,0.12558198258420122,0.33649281822020904,0.041513208238011814,0.06553387090103999,0.02438462701541335,0.23127276870382038,0.16954156044895735,0.04108579307418696,0.19695091553150612,0.12684194515279,0.3340124174107417,0.05771383666998925
3541,0.04556118435082006,0.12615188351221496,0.3354910271625691,0.04208448241534588,0.06528973953823183,0.02618351494721815,0.2308700927662016,0.16914709249199347,0.04045700522039804,0.19758119892208995,0.1273996466094527,0.334137250874356,0.05825219724411056
3551,0.04681171055028505,0.12635985510716594,0.3362571895790786,0.04246998188520362,0.06488482767708514,0.02732567412429942,0.22980569957304353,0.1689931932656467,0.03997442506908419,0.19770378286579954,0.1278054308822158,0.3348327668503378,0.058648742776306405
3561,0.0461655336921931,0.12576979521802595,0.3362043966947955,0.04408641007498574,0.06535527133947533,0.027193306598358575,0.2291219783269065,0.1687179618972221,0.04091285013613621,0.1982258184508784,0.12712193194841107,0.33568554630494574,0.0586946374412751
3571,0.04563134121959334,0.12511687773540653,0.3351986640024136,0.0426895634358165,0.06554824451261168,0.026972777628886835,0.2288263055994133,0.1675501521827602,0.04058759760202995,0.19830409256641915,0.12680930273861696,0.33599080014199945,0.05837663160143421
3581,0.047194657871163795,0.12606850044030454,0.33559147698967273,0.04252803610544952,0.06592567979533104,0.027031456189180864,0.22822559983380297,0.1687721674487626,0.039756783874697346,0.19893857485595773,0.12746250915720583,0.3359944527564622,0.05837369856041665
3591,0.04740784519588896,0.12624793913380636,0.33493382074621036,0.04314207268149518,0.06592784530732951,0.027632358404264555,0.2282597681783022,0.16865677389051367,0.040456507062439404,0.20029464551066872,0.12676548782501196,0.336073169670827,0.05915491295249468
3601,0.04753380809201986,0.1257109406486533,0.3337935403199673,0.04313551748755003,0.06526928931780454,0.027511149190021435,0.22802160387860032,0.1680831530780993,0.03945322208381725,0.20023484262711083,0.12684535567931204,0.33612570356774174,0.05883194726498735
3611,0.04747183029846565,0.12700892451742093,0.334467142149017,0.04430765903705783,0.06573911828216836,0.0276331443852754,0.22733496440851547,0.16879034711603963,0.03962811069360605,0.20144941010734857,0.12722477057516207,0.33710143602973397,0.05855130380693444
3621,0.04716980020026271,0.12817845196588531,0.334142824791713,0.04471478926801226,0.06530671989301698,0.028887229539692832,0.22702453742765494,0.16849147781312085,0.040447807774893416,0.20321885890240537,0.1273134269296347,0.33746468870442137,0.05906480486690231
3631,0.04728785954621455,0.12796660428222806,0.33292085418404743,0.0444702917493473,0.06408579056507327,0.028602344797163403,0.22625154359769245,0.16867768252068285,0.03907512861440486,0.2034610068741442,0.12828263873452883,0.33733000418531073,0.05921551700908308
3641,0.046495292303006114,0.1278647138635723,0.3328425202687193,0.04445344606269307,0.06350252626323018,0.028434425967055987,0.2257233670062769,0.16863314829382106,0.03800656598057579,0.20387579715018705,0.12889537880515417,0.3375250199987011,0.05791448096075861
3651,0.045741438297978214,0.1287375912470036,0.33248832174335063,0.04517825896256539,0.06265047465494321,0.029310483644471308,0.22588377375004084,0.16854921896342143,0.03824650540776873,0.20363393542440483,0.12883312377238,0.3377357849091376,0.05801383641490619
3661,0.04598892199621528,0.1285566815954308,0.3321651195572701,0.045906326211243895,0.06266729387646555,0.02958898823608434,0.22518471231346093,0.16771307522122347,0.03884842972532745,0.20386056203446476,0.1296370243984991,0.3380640681234776,0.05926446047650465
3671,0.045925582352692035,0.1284528723580712,0.33203369771443475,0.04703424376154111,0.06324364603834712,0.029353141289984914,0.2248262183152263,0.1679393541220136,0.03884389552811111,0.20527243809310863,0.13038665403716776,0.33880804637241535,0.057978809302282455
3681,0.045418825168477235,0.12894696415872792,0.3323930729496418,0.04641936747143386,0.06201113746018322,0.03033454305159506,0.2249186725733415,0.16919706455870914,0.03893961256402568,0.20528954531902466,0.13156423478890586,0.3388496063626112,0.05857013834817772
3691,0.04393970993471528,0.12754496390219128,0.33127141902305,0.04569669540334298,0.06192288746676868,0.030615956598989684,0.22421755019549655,0.16785313806949803,0.03826767125999345,0.2057374445209735,0.13276178288843693,0.3391957647901739,0.05863269557523169
3701,0.0445715436953958,0.12854321453646725,0.3307541190671287,0.0455964981713087,0.06242912334989444,0.030210277355629055,0.22424119204457318,0.16730946660868845,0.03764738998462896,0.20709492359638593,0.13304457150088347,0.3403605656480283,0.05832598074024248
3711,0.04496369973982578,0.1297721041279498,0.3314055024682498,0.04541339969711015,0.06129575711487012,0.03122455034924067,0.2241761143693751,0.16817767417322424,0.03742240768916124,0.2079880245846149,0.13412559757492099,0.3402842823632872,0.05840999699305963
3721,0.043153470428474325,0.12881259532889816,0.3307284040645323,0.04611259270888237,0.06247678258598353,0.03182268093932539,0.22418806413053724,0.16739118342877563,0.03717660658528345,0.20874371977515827,0.134991607124631,0.34061278052606514,0.058917681233053354
3731,0.043485279582686436,0.12893082166377348,0.3301759776097678,0.044735633212136514,0.0630776609096516,0.032065475476895734,0.22426771325335149,0.16664728223138045,0.03699233851857433,0.2087922810678698,0.1357313198928314,0.3413599904991864,0.06062252170189088
3741,0.0444337680299867,0.13011263031362522,0.3305257548073896,0.04357472425667505,0.06270061972609349,0.030902173487256927,0.22473771131220782,0.16732887916156006,0.03690693465393298,0.20969964820811832,0.13677270984087586,0.3413721858439804,0.0594728066666758
3751,0.0440027118789053,0.1308284638718437,0.33017569881997416,0.04517251886666198,0.06338542528813744,0.03128902007016225,0.22425208673488828,0.16765472052206346,0.03689886688085376,0.21207341551822817,0.13876065868840834,0.3408920702116581,0.05937723015367922
3761,0.04340092570659074,0.12883982439196467,0.329207318050105,0.04612584127892366,0.06276070974330666,0.03245152056453196,0.22464646943479805,0.16685001512924763,0.03712532032842962,0.21141729026979134,0.1396658242413193,0.34153490904477773,0.05967425633321655
3771,0.04349539693795299,0.12915694748774947,0.3297228901396698,0.04431414991136812,0.0624566631216968,0.03278789896071125,0.22513864886406512,0.16611736623597487,0.036925335957476504,0.21235277741470515,0.140190823718648,0.34293776140148,0.05903475346643211
3781,0.044456263657131526,0.1300911964704769,0.3299334011742328,0.04474893001047012,0.06377149174806204,0.03245278865658393,0.22470117393491024,0.16755453453781863,0.03665731779622351,0.21316047156461648,0.14202225971324983,0.34197400505866665,0.05987831473884542
3791,0.04442352898918468,0.12890174393618203,0.32962295537412867,0.0444190131028157,0.0636165402407646,0.0315325816205559,0.2247866032116447,0.16736279822349068,0.036517067309103125,0.21293837080508754,0.1420854597897347,0.3424266972826874,0.06040939902049527
3801,0.043785697191143905,0.13001142430654364,0.32902211988465063,0.04488756854669311,0.06254181701681955,0.03240348212946583,0.223733364026021,0.1656109551382668,0.035983484825319316,0.21490981581356997,0.14256951331106033,0.3437435164635853,0.06062377941377347
3811,0.04415089138985575,0.13019316929743266,0.3296152933649883,0.04513623129232376,0.06360941599644823,0.03223553275968263,0.2238810662943178,0.16616763557322872,0.03744003781997251,0.2148039367029487,0.14437999977196175,0.343217438898806,0.061560805402897746
3821,0.04451024949393779,0.13032087409919457,0.32989887001389573,0.04378373297130557,0.06394748654474228,0.03230774314499606,0.22472042693723876,0.1659749026396313,0.037006533879664696,0.21330174356739645,0.14477151118026926,0.343709512054886,0.061613872261510196
3831,0.04472800724451896,0.1304811630792748,0.32941342070596014,0.04465347448298845,0.06319108266665982,0.03247583167589728,0.22512089639617688,0.16521458066922504,0.03627390819148406,0.21330995913642173,0.145328930205392,0.34432928475771607,0.06002131201136858
3841,0.04395801052564038,0.13042987934996655,0.32938997804951675,0.04540036707054489,0.06269102458946052,0.03233030785313637,0.22526762404936926,0.16485703946519914,0.03581599130043116,0.21511429044559732,0.14633384932032587,0.3441532038851028,0.06044989181385739
3851,0.0438822100062163,0.131111846180279,0.3294829759182477,0.04663812449823131,0.06286796504958667,0.03268127657736618,0.22435812602643876,0.1650461022225991,0.03510495011347252,0.21502926498336636,0.1471325630466081,0.34363303379222176,0.06050064497008763
3861,0.04436940465898015,0.13167578041044664,0.32918335226701834,0.04668844734494036,0.06318307787863199,0.03289910827574711,0.22389950922497995,0.1647860584780842,0.03713972281731252,0.2146474065182892,0.14772180589796274,0.3435071108438777,0.05972212682746923
3871,0.043725169814517316,0.13026639634269135,0.32849481023151145,0.046752725024641804,0.06254465977035306,0.03416477980192359,0.22493392329505596,0.1636063218963857,0.03551744017991686,0.21607160927177196,0.148867742693662,0.34339503999896015,0.05951774735642584
3881,0.04388460252716591,0.12958380295806815,0.3292317730669927,0.046888689782220924,0.061985093665084645,0.03330250648664513,0.2252108961533133,0.16393042186510803,0.03414831000363922,0.21595638726719985,0.15064935815903796,0.3435853946457553,0.059872409060793254
3891,0.04406359151907897,0.12967524285988058,0.32897349240545487,0.04641561514511097,0.062780615874791,0.03433237046909957,0.2247076242806541,0.16352649834460029,0.0351919971859549,0.21631840293522817,0.15231379423638186,0.3446382351368985,0.06048297916360591
3901,0.04374952552925225,0.12933063543152373,0.3281102250596245,0.0446005756901984,0.06216736485745159,0.03493136718606652,0.22482466431890352,0.16300034477441386,0.03443959243746462,0.21731138014700466,0.15462959019915307,0.3440229029430547,0.05942095654784814
3911,0.043574180806632924,0.13086228212251552,0.3281888862408517,0.04423785305685079,0.06078386203686729,0.035545541921338956,0.22518216182991052,0.16192001699951955,0.03475240666407986,0.21719557577585108,0.15590301971368267,0.34323091400877614,0.0603811998088569
3921,0.04316165269833079,0.13017939878428283,0.32857640263486715,0.04486679723418151,0.06107661509613518,0.03542591541106561,0.22561701598281023,0.16072363354901192,0.03525878295439493,0.21804675050505784,0.15644880737796096,0.34373122256607014,0.060626428521359646
3931,0.04316265485930391,0.12928479984878935,0.3288543938132318,0.0446002305602813,0.06164635030833397,0.03443113894287559,0.2253956493347328,0.16060355251520939,0.03464768433050816,0.21788566467685389,0.15813165874068397,0.34484524859310517,0.06107585339361767
3941,0.04327714215382744,0.12937289447296177,0.32771280505655936,0.045169809346240694,0.06245129565896701,0.035559782134043136,0.22626080016570788,0.1595787726719075,0.03542172724714548,0.21828962703940918,0.1590592513363066,0.3455469946765498,0.0624571648201902
3951,0.04386475194140475,0.12886608472940814,0.32723939926241047,0.04507419724499803,0.062280931383672536,0.03465279992126096,0.22767129623189125,0.15895959597646425,0.034705808568544924,0.22004184385242365,0.15926704033392008,0.34502829056860423,0.060441530516741095
3961,0.04342676292361351,0.12937513527649888,0.32802640330424016,0.04450665885321102,0.06276642780279297,0.034932259239143414,0.2278196805147686,0.15904289426452684,0.034068597451096624,0.2201621130395241,0.16065045125629052,0.34516559898610155,0.06127080862272055
3971,0.04245863538548889,0.1289523805128502,0.3283182800419698,0.04510859197882088,0.06271558823321655,0.03649702455638693,0.22920667426291752,0.15824905825201224,0.03505355081647545,0.2212078972863592,0.16298517817569919,0.34560066483726526,0.06254288025472547
3981,0.0421126587885841,0.12869986846261489,0.3270848127593022,0.04516707230323701,0.06271596126204726,0.03626846401844313,0.22971176990516953,0.15685983310833673,0.034193261352198065,0.22207116519641684,0.16413169014919818,0.3458647818196888,0.061672080381483155
3991,0.04165331694857491,0.129728918502067,0.3269587804524715,0.04476448856883146,0.06257616947136935,0.03598922433911371,0.22953456697332664,0.15722505014405885,0.03440114856328192,0.22138187267284418,0.16374608683567243,0.3464206964070113,0.0615573674752065


==> Figures/Stylised_Facts/acfs_tradesigns.csv <==
index,0,1,2,3,4,5,6,7,8,9,10,11,12
1,,,,,,,,,,,,,
11,,,,,,,,,,,,,
21,0.11686596084221149,0.06722089023438797,0.03562179400130015,0.10338016232063521,0.08695269249930959,0.058051907731291263,0.09758048621738538,0.07952102652477712,0.03818798777309906,0.06964548020258808,0.11219355120200021,0.04806498114237976,0.05090680236915483
31,0.12860782948760321,0.07835233607891663,0.04956070850277356,0.11494290887471466,0.09973934573726675,0.07056291505774284,0.11020679513811309,0.09313855105212993,0.049223175830022815,0.08265475169885461,0.12317884734973909,0.060619584886279124,0.061598211779827494
41,0.12607586846056712,0.07704876124889593,0.050808704347296896,0.11307611784175349,0.0986378929267123,0.07130756989393686,0.10959932325665525,0.09151426707875196,0.05175849922420263,0.08293156902756285,0.1216410116801629,0.0608030229006545,0.06104680804043812
51,0.12358989493895675,0.07642112303035477,0.049824167230523964,0.11016237324603255,0.09689716884034182,0.06867419094013086,0.10678720445052085,0.08988964834053739,0.05090201599867398,0.07994136121601282,0.118703694033678,0.05874262072761923,0.060328972456319074
61,0.12187940903152113,0.07499120251784416,0.048463576259218724,0.1093860739606047,0.09485111858962633,0.06698065242224968,0.10491875430740757,0.08846679465788149,0.04984506312708853,0.07884390488003945,0.11659013893100331,0.05752188942490667,0.05936072538071535
71,0.11922723410476917,0.07178468018385553,0.04779510519386944,0.10630860822275552,0.09297913805592446,0.06673582335179441,0.10262341862706845,0.0861208205106969,0.048963232491797536,0.07751189291555924,0.1141583328159999,0.055706434775441196,0.05731049765794827
81,0.1168999135427635,0.07018049730488916,0.0471521792882582,0.1037374203583249,0.0907796484111951,0.06504827842389502,0.10040464761888876,0.08482503399336475,0.04878763641160383,0.07542375592620959,0.11208366219203755,0.054365647833207284,0.05571072129264968
91,0.11455275908134721,0.07056190668367199,0.04572205991043837,0.10203275760124715,0.08872092279854102,0.06258766400813628,0.09847442965333823,0.08178460191696656,0.048967350223285314,0.0749831704554903,0.1105257209255885,0.05359504491343654,0.05578974276255957
101,0.11193572268908483,0.06900969740680553,0.0445408715783592,0.09992153711037914,0.08647957008939715,0.06175488442888286,0.09597453392656057,0.08090235879182896,0.04775511732975142,0.0734660711111312,0.10802089224028615,0.05264723649350891,0.05543573847370964
111,0.10957785954689028,0.06808559681224527,0.04365710893007846,0.09778455784814832,0.084139985514017,0.06090313098824496,0.09415399824474183,0.07997169973025904,0.047485583433949326,0.07193258988849682,0.10633469620361577,0.05144347839961448,0.05334313699017336
121,0.10780387385696348,0.06705924259435828,0.045143553424275375,0.09553134403897334,0.08215377852215014,0.058942447190219384,0.09177308272462005,0.07661994486829472,0.04654646471421659,0.07090789411323842,0.10542341329675882,0.050826452148447554,0.05135372438545599
131,0.10670129981107439,0.06481694765826693,0.04401562819380828,0.09309983544535992,0.07990335771667703,0.05816562793330084,0.09018153533603203,0.0754314558553873,0.045114481410262045,0.06889560388641626,0.10302232239691204,0.050543517584650643,0.052022971249873914
141,0.10415604065851,0.06337669527029684,0.041785256471720426,0.09015749078830049,0.07769052711348237,0.05770718972613227,0.08932429028304983,0.07439098385716475,0.04511734580888399,0.06842946877154064,0.10082974690958176,0.04951647358748009,0.050881811475610036
151,0.10164336314095104,0.06307350328027553,0.04208411743706162,0.08840027564562912,0.07654435549916304,0.05680162461294758,0.08654397593872973,0.07230056308547467,0.045090896330865424,0.06643294478790282,0.09922572593273768,0.04890557681752764,0.04916876724770887
161,0.10024992691382048,0.061717476419733686,0.040892870250385426,0.08679385273050598,0.07533491197692527,0.05612974224920373,0.08487739201572657,0.07046335692033419,0.04426774686923897,0.06409252108226433,0.09714564149131445,0.047870753008870254,0.04792106733111487
171,0.09892198638896728,0.059932799075654374,0.041314542857679395,0.08466863776018142,0.07345109075423648,0.05552710174081862,0.08410795983065175,0.06964899546556737,0.04423656459572904,0.06335632714351272,0.0964615864117106,0.046676584798533705,0.04734071609659261
181,0.0978017662966447,0.05896251558841997,0.04198479878577051,0.08268779823449902,0.07164619617881321,0.05497621765455242,0.08203458314981722,0.06762094088023936,0.04389641860947241,0.061565759043828015,0.09506909465642141,0.046436829295729606,0.047070306318587066
191,0.09630690516934685,0.058846857028474295,0.041760666099477116,0.08150557145397842,0.07012598711755788,0.05340773530275743,0.08063237690091848,0.06509796674412803,0.04344713124024243,0.06057265963500944,0.0919858257801957,0.04573744464485847,0.046095880860568525
201,0.0950905912195483,0.05810171619833193,0.04066863533571179,0.07807847709055858,0.06940158586780498,0.052443076195111925,0.07965614589804607,0.0641701733247937,0.04307819412619879,0.060041612255636825,0.0912752576034809,0.045132089957205454,0.046713384606830846
211,0.0940020082845279,0.05669947435853371,0.03864892843088015,0.07623782766788867,0.06832566930138817,0.05293484085019127,0.07754776393045265,0.06386478219335498,0.04236010010697193,0.058786048452427596,0.09046640187812427,0.044815580841035284,0.04451134888896372
221,0.09228608534997554,0.05553658615862719,0.040778870927530894,0.07535541649298783,0.06656157696309835,0.05261655192009721,0.07540802674413885,0.06161264712203481,0.04285754563317293,0.057758656906949354,0.08806831848616155,0.04374991452751667,0.04407507254832789
231,0.09158995292661669,0.05539333395282149,0.040749620467411166,0.07242249101491816,0.06520954498489209,0.05196699517747905,0.07483160927809865,0.0594740470741131,0.041540735917323206,0.056919479419425545,0.08599545878402357,0.04363584157582425,0.04468722954446025
241,0.0913988510476754,0.05423908377677117,0.03898522482956827,0.07047169252624977,0.06410207350281598,0.05046582597138943,0.07366425694813679,0.05904199562065846,0.0407677032968647,0.05599570036182018,0.08503561806332116,0.04297147890862866,0.04351501681954976
251,0.08984783778983485,0.05193587245750355,0.038487246131456244,0.06828415137110355,0.06285118615197564,0.049787152432465995,0.07220593444778813,0.05699223877384626,0.04123373528244208,0.055036548522910025,0.0842765105031233,0.04200813849695377,0.042720632397901
261,0.08851922100151689,0.05091675995524653,0.039598916306996905,0.06626757356795296,0.061211195621267825,0.04989138411950593,0.07019132379888579,0.0553315861708783,0.03975010395157498,0.05415485672048966,0.0825765412490406,0.04240839613247022,0.04145678250837283
271,0.08709441477483523,0.05149321545122683,0.040075222729860756,0.06437837746827477,0.05980591176235696,0.04908398655443304,0.06810595161602241,0.05472294204442786,0.03931276707134187,0.05273495485547404,0.08005508737316747,0.042169360203511544,0.04070852900953279
281,0.08584540041063927,0.050993504294725836,0.03828940845775193,0.06310048182688904,0.058538890891994634,0.048778826093104174,0.06640705142717997,0.05325845790620276,0.03945422803343336,0.05080800960608835,0.07911202786476008,0.04138486469185235,0.04115894620290349
291,0.08465391233403148,0.04777668992930746,0.038736230740329926,0.06123733489031021,0.05724122143075423,0.04796600303131799,0.06541797012400184,0.05078097144245049,0.03912784835904039,0.05002942728889548,0.07819695358420793,0.04155510360208622,0.04024304709342636
301,0.08344259354521319,0.045845269835804156,0.037891730630016475,0.0594316953042795,0.05558723616691038,0.047344007870124896,0.06376492602104941,0.04976606863951254,0.03865373858382538,0.04914170218507673,0.07698748269614512,0.04131999852257506,0.03986150653672544
311,0.08256378342365037,0.045660935804433846,0.036609634140692966,0.05870317852546412,0.0545277209024511,0.04705266831865952,0.06063825885754389,0.04952124617857915,0.03810306049048715,0.04856066170298505,0.07635267989096371,0.040905258671547054,0.03978754080669336
321,0.08132039101988121,0.04623373905521125,0.0375638313527641,0.05766538249012394,0.05337123244348442,0.045306945816085256,0.0595977536602131,0.04774974174403761,0.03714471406015894,0.04693840884089705,0.07422873808516374,0.04100705983862515,0.03867884954168155
331,0.08004442200623599,0.04495248025929764,0.03618213957348229,0.0558998235169883,0.05170788350505514,0.04498694446763465,0.05867554362813079,0.04659109456872961,0.03673368738173092,0.04542813278673355,0.07271564102826719,0.04083787770558686,0.038567269957019396
341,0.0778952106845689,0.0437596141255442,0.03568697565366075,0.05362256357576872,0.05052006296437537,0.04476606560470066,0.05645681939593913,0.046403485469670304,0.037235419054517556,0.046214738814416095,0.07160940359530833,0.0400889339068575,0.03856026479549549
351,0.07669844475697182,0.04291237885006298,0.03622882788071185,0.052242086534939336,0.0496276587849477,0.04323251684038401,0.05500173502748423,0.04489833721039719,0.03610999602232252,0.04531309775668435,0.07016096738027364,0.03969410407803344,0.03838451883784714
361,0.07534205317912415,0.04236444406845848,0.03610495086592665,0.050169054229615,0.04850689244660577,0.0433250101356686,0.05342420407072792,0.04276295526309519,0.03516319898125555,0.04363435600424633,0.06969503526001472,0.039746168433285746,0.037236869378043914
371,0.07408921481741025,0.0417621983442351,0.03655208940426766,0.0494222813699895,0.04694090045004394,0.043638212070698346,0.05176902186231804,0.04254818248020159,0.035246839962341146,0.0429215152032166,0.06926660237847734,0.03869159492534001,0.0353768121692563
381,0.07346747005984103,0.04088685737872205,0.036519391425195696,0.04878235702414731,0.04549593407973583,0.04256045474099028,0.050689995865489945,0.04264193979841957,0.034959258717656566,0.04187632869528833,0.068228215764757,0.03720445199348571,0.03494562075912596
391,0.07110940678389877,0.040447047982926955,0.037022274181985435,0.046239414577190135,0.045283245880845355,0.04155742593391253,0.04930470055502801,0.040488687277579365,0.0343536665241228,0.04148743792414475,0.06752754314133538,0.037269214734338564,0.03465813593402898
401,0.06996485685763307,0.03877074577971215,0.035575128980937704,0.045050507387344826,0.04430938632552745,0.040775896884939836,0.04802374604281644,0.03863027082311681,0.03369207975005343,0.039851056490544795,0.0659363354356483,0.03717967561617859,0.035258037374110034
411,0.06936324660562666,0.03770084808110337,0.035374248711547915,0.043895126065767384,0.04306272122351805,0.04036923918664699,0.04579066812393702,0.03869382521287247,0.03332998015501033,0.03911493402403375,0.06475958417739573,0.03666447500727938,0.0358093079464108
421,0.06749162791928523,0.03774106711647075,0.03429878039036414,0.0431026926476178,0.04277103933538781,0.04043470777357888,0.04473177980173574,0.03744511085355977,0.03308656982121551,0.03840160854942858,0.06465125210559824,0.036561429524230755,0.03504098824134195
431,0.06572543151794244,0.03758290374036862,0.033524421582168805,0.041839658601510996,0.04132303221129399,0.03987667461638071,0.04410537728780423,0.035872021910106466,0.03290471863574944,0.037591785822717515,0.06414913081749772,0.035433253224558696,0.03545122022885208
441,0.06426833715086401,0.03573925569995616,0.03521679397646913,0.04070378640410924,0.04042461970770465,0.03979486338958445,0.042221818000316505,0.03575341627993379,0.03272740829564312,0.0375068234202813,0.06330097871845376,0.03459509922710642,0.035177344245571944
451,0.06252923380042479,0.03392863282393274,0.033684658306459836,0.04073344754479101,0.039816466447408966,0.0391577201788143,0.041745117721082706,0.03434691266900329,0.03112114610455688,0.035258675991083406,0.062224317534999976,0.03405613460896155,0.0336933488344763
461,0.06134470658942274,0.03420592298980645,0.03315069452351467,0.03968528351147524,0.03865272901795706,0.03784903024014462,0.041220237724266244,0.03245290970956087,0.03071440795502208,0.03505233198672651,0.06136475020742492,0.03397642143484517,0.032770400660146845
471,0.06001255616531331,0.0330831035572046,0.03357038556146474,0.03861045609668155,0.036824201743708054,0.037369354630075305,0.039447980352181174,0.0316988997551367,0.03141729256672153,0.03474469754430815,0.06034218051505258,0.03299963001828095,0.03325985610674383
481,0.05817379385288558,0.03208387782908793,0.03298356713910244,0.03734057151182443,0.0363086458067412,0.03731274799274571,0.03849561583099672,0.03144480490110443,0.031048545052436732,0.03400210793928481,0.05958890144711519,0.032471576642219335,0.03341944583884175
491,0.05747230655136102,0.033010518364904824,0.033761748817920025,0.03619660827804071,0.03659469882368568,0.036550664051796154,0.03793977404324059,0.030665300284430173,0.030536243235783172,0.03360657928657436,0.05803985831991152,0.03238016053268094,0.032705403130017185
501,0.05659088343615021,0.03181719624156333,0.03305074383974281,0.03548700117321278,0.03514083487260976,0.035012833688066444,0.03639264636135354,0.02960962241346497,0.030939212055077814,0.03240046304268818,0.0565061752709274,0.031938786151029186,0.03271681245168826
511,0.05456586896717517,0.03075428237905779,0.03245059668953364,0.03525796944768257,0.03361954305267344,0.03490558326205533,0.03593545119699374,0.028868159757676166,0.03025611209096077,0.03146378812279529,0.05651907748999472,0.03106706143911519,0.03238680373271492
521,0.052543903386833436,0.029164555828481726,0.033431705736039805,0.03533876926345645,0.033369347948950925,0.03485672846134517,0.036451902668174795,0.02723069503527843,0.02921599368601955,0.03208407591773169,0.055810106665319624,0.030187530865596453,0.032594410120518634
531,0.05199049252736475,0.028536183710265606,0.03426093139819434,0.03298747619136454,0.03300045018439972,0.03435958927941532,0.03464013664064729,0.026283957510114198,0.029062810754368573,0.031780101574795674,0.055023758865247185,0.030099877931410342,0.03157989095093376
541,0.05068145739732623,0.028898091049829166,0.0332115168338383,0.032298179483124814,0.03135453240222425,0.03316843757226286,0.0328109701537848,0.026134333002089304,0.028017785054216544,0.030858186126046443,0.05417940595044084,0.029631264035333848,0.030053204908741814
551,0.0489184409236653,0.02863143824112561,0.031395129725113206,0.03213386207909902,0.03000754651267932,0.03170369100703501,0.0333708442210452,0.024561058716370626,0.027598994626854334,0.030615138891393556,0.052637398716278726,0.0292741539497448,0.030001783779858588
561,0.04813469353780722,0.027440099146720697,0.031165428352648277,0.031499657974456,0.028844661051756364,0.03220136835901978,0.03301689004097702,0.022978565272702554,0.027578032700463846,0.029350832896133904,0.051646251697471,0.028107667871319502,0.029664392594186722
571,0.04665749321835612,0.02644381577059145,0.03198131558650473,0.03128831870975265,0.027289349575487377,0.0322983314919492,0.031161111430065547,0.022264611800876022,0.02771381552373982,0.0294274501821226,0.05044122164834673,0.027883477487398868,0.029570835314855177
581,0.0453143327646313,0.025372017318083806,0.031422117475414714,0.02975031425777393,0.026487811737171768,0.03149866421402674,0.030792626443989675,0.021637530916660156,0.02730184570168489,0.029189475570779017,0.04970041047886686,0.027883663348707156,0.029494895998108523
591,0.04420248096892089,0.02507030966505076,0.03169331266791823,0.029127982580315757,0.02552854540398732,0.03074022207305276,0.030581049455563687,0.0198445864085283,0.026148537773339354,0.028071690594450693,0.04873210065230513,0.026871794187743214,0.029098477907751663
601,0.043394485181622505,0.02467143949491723,0.032136605028771956,0.029262153606990332,0.024848580929830433,0.02929778060204071,0.028958935980699634,0.018681605634913424,0.02628480664839152,0.02932953980964092,0.047279799610601955,0.026642707340745402,0.029107056875142902
611,0.04316161377963487,0.022101777092561996,0.03004108388623734,0.028359600191716,0.023359364951480423,0.02859764753935154,0.02845719163932549,0.018718183893593844,0.026077273965946522,0.02829383399881693,0.04638895627688816,0.026613021610041653,0.02791517457906988
621,0.04199517611608209,0.02082777264198161,0.029672044554513322,0.027793853279354436,0.021980892393925762,0.028983957882383022,0.02774198103754353,0.01736678750969236,0.025435597461136206,0.027622702038456636,0.04506395783702476,0.026557381714401453,0.026729112599480902
631,0.040283842116452556,0.019041223260343278,0.032646238055656536,0.027232685455657935,0.021853754760937115,0.028003202996550104,0.025802992319639034,0.015694003643440688,0.02553908346092169,0.027880935722420785,0.04357777043336562,0.025211474846608156,0.026730543451357232
641,0.039561954526750355,0.017968208948308938,0.031187832951896068,0.026656238242715596,0.020775595962867918,0.027902433736486393,0.02536740935865244,0.015868132852160256,0.02521511041101328,0.026542153733430413,0.04295884030316731,0.02444337673489126,0.02649364823235529
651,0.03926667726086816,0.019425979519653837,0.029376668439090127,0.025919643975965072,0.019766440762121952,0.027933012390596874,0.025293790553446695,0.01491039492859186,0.025367518984134023,0.026218371519532574,0.042091399485575866,0.02432049625432095,0.026539904395545145
661,0.03795117249596541,0.017836549824023388,0.032139431568730684,0.025714293486508583,0.01981990416211881,0.026796129671999964,0.02455749109639892,0.013410362517276425,0.024973812210530903,0.025443671562270658,0.04040489096731479,0.02326450004438808,0.024414299737078423
671,0.037098813943950856,0.0161435810402469,0.03170319746261818,0.02585630001660235,0.018294854191442642,0.025830161523239265,0.02387077620817877,0.013105797598257394,0.024757962632743234,0.02513962185316316,0.03978675417044311,0.023035395027317017,0.024881986224931388
681,0.036426013359180914,0.0157383263770886,0.03083825685437877,0.025076785744106066,0.01815206932686051,0.02572180326319242,0.02250572680903081,0.01230490363880293,0.025182915812355787,0.025023067233700468,0.039422000314783406,0.023476326122876985,0.024742202109523704
691,0.03490641247192099,0.01565901661543248,0.030511689139143806,0.0250770358345428,0.018085051888763144,0.02629955955661838,0.02221183378574563,0.010987635787423537,0.024699225555510736,0.02413609081482403,0.03867367495601991,0.0235353599109448,0.023565006418635744
701,0.03411676215683324,0.01660319136788462,0.030379638500713808,0.023865268193827505,0.016961330368436216,0.025194913683489122,0.022678979500185575,0.009897747400680761,0.02338756557660929,0.02280228794599997,0.03751637185871167,0.02257201530744676,0.02448178378903024
711,0.033615626973730044,0.015292114242554503,0.030507290266278898,0.02335757521123536,0.01718628376533173,0.024085531816052448,0.02137903438977164,0.009890098558946946,0.022916873214819156,0.02390153350071424,0.03554436243296762,0.022847902425755625,0.02363617401359583
721,0.032612475541435294,0.01339307524670294,0.029130761741407347,0.024013241888244566,0.01630203610658501,0.024588758466125692,0.020341023535684424,0.01020988512837906,0.023918027893789794,0.024124510455449895,0.03434353366104399,0.021028713173045,0.023126379547871338
731,0.03140895931677907,0.013166103948142086,0.03011515225397806,0.023503102220823465,0.016440223850323347,0.024396044167028223,0.019717186137587862,0.008881853631755783,0.02390792698215919,0.022717580086309995,0.03413126707492535,0.020538587711797594,0.02249902863769908
741,0.030652411372164796,0.014089516747465086,0.0302320749930427,0.022453802483415393,0.016057400190036188,0.022862221966634642,0.019806225514104502,0.007632583689169975,0.023116773220360286,0.02191248734048077,0.03301614450359601,0.02062625451029858,0.023113247578824145
751,0.02958223078936026,0.01347281538460102,0.02969993796465939,0.02269451734149857,0.015239953099613096,0.022978615794749517,0.01907903708174668,0.007962942223760573,0.02186449509340511,0.02083825673510211,0.03145930066629675,0.019362297615704103,0.022831882509655572
761,0.02861670477606813,0.010818901585322374,0.02931998791824015,0.022546561504263173,0.015302123459996111,0.022095003462517422,0.01791584748442756,0.006439373814402781,0.02223996400389918,0.020918739809225782,0.030673084542392325,0.019430359154107433,0.021899452302148563
771,0.02855268791073885,0.010169812967841684,0.027995645953733432,0.021740289916045735,0.014794234009567017,0.020923556311963656,0.018043573307607905,0.005360187672863281,0.0226818306219274,0.021579534739011655,0.029780926359975163,0.019193300556635873,0.022374231868172563
781,0.028533883238692454,0.011870731421688863,0.030196618678893485,0.021814510443610866,0.01497463720889613,0.021082876196225363,0.01860963513626466,0.004937158515976909,0.021924682320742416,0.02076824470773784,0.029373357677325608,0.018002813804109567,0.021818599389383356
791,0.02736069613367012,0.011594270292923415,0.030235060048810648,0.02163800681666432,0.01497447288539704,0.019826017956534863,0.017979987960936913,0.004544060348684899,0.02197066110266601,0.019122331877608333,0.02887294379254689,0.017465277038782846,0.02135865862793193
801,0.026559770935879856,0.010733575088127155,0.028559248747239318,0.02193677624659201,0.013888752561329074,0.02019420185781194,0.016926729965618906,0.003248377050645275,0.021840975451729597,0.017974862607801158,0.027649156869093184,0.01791248484104646,0.02051399014433426
811,0.026474443017673138,0.00977828052630458,0.02823355162382856,0.020991145565520977,0.014365261980629079,0.020918327394160798,0.016815491431143564,0.0036042211013575264,0.021412719872718422,0.018551870608527005,0.02760983351192383,0.01691054918814425,0.019735042148126953
821,0.02518910937008038,0.008638253722005043,0.02945645188503192,0.019666593029942062,0.014243520946745076,0.019560393522914228,0.016533767987086855,0.004637639359620879,0.020930912664150682,0.018629652578443432,0.027026547223926757,0.016521215135038687,0.020434275908378673
831,0.024307455175932045,0.008234353431417488,0.02814907052950688,0.021068649541126007,0.013227269694315627,0.01915976098073555,0.017932721724833935,0.003469038243490502,0.02072384546648793,0.017630775664962017,0.026106779549064096,0.016606742368341827,0.020238990597039562
841,0.02409575146766866,0.0074186540845194325,0.027208390020483107,0.019730461017376282,0.01326631870899044,0.01880840579041252,0.016976214867553067,0.0036819934157552347,0.02126448485957801,0.017470602016737845,0.02647524220858475,0.01568723475171805,0.01922345081760179
851,0.02318700383237641,0.00626626258489012,0.028459710635119796,0.018420032273179062,0.013508371636451261,0.018032987335664236,0.01575597780976043,0.003336520461623852,0.02122434341038807,0.016928594523823132,0.025270571595477076,0.01501882290075729,0.018453390128313728
861,0.02219124190643457,0.005848923752361008,0.028023942953130477,0.018669392999435583,0.013711465282085519,0.017809247292001295,0.016379196185827092,0.0028637130838398187,0.02062573511951995,0.016766089200906463,0.02420600846823271,0.01539314659424906,0.018746247039278362
871,0.021992327123157875,0.00535099581855418,0.0293555056732649,0.01703971580531478,0.013396656947145915,0.017566994817806485,0.01590256587268539,0.002215939082398925,0.01979205528185027,0.01575622459063091,0.023902620360188025,0.015176239708353809,0.018186625179250217
881,0.021504223611509398,0.005184715408286052,0.027969455340255706,0.017074141855952813,0.012804351035378714,0.01642260920865225,0.015028937999312842,0.002148518479915237,0.019138456611462424,0.015571414432645573,0.022363526144005143,0.01411670594581215,0.016924602152648544
891,0.020520863613091564,0.004115466747736901,0.02750461210656609,0.01750890371349903,0.013270969834392993,0.015223013412864533,0.014550150287191749,0.0029908214120548476,0.019575202608705135,0.016005485262633967,0.021678693452948754,0.014116134203313405,0.017365492686821395
901,0.020536061334867354,0.0039009290096449754,0.02982870002508169,0.016307796331989047,0.013017274730148982,0.014762239947653286,0.015768204096978093,0.0027941260931663133,0.019290838127205605,0.01538644194871946,0.021077452732193188,0.014733360077759255,0.016141256714388392
911,0.019805371827918906,0.0028581315910760027,0.02986118329967356,0.01627282209389625,0.012178485638323144,0.014324585675832799,0.016118789924229722,0.0016179755117102935,0.019030424755031323,0.015866179232604905,0.019640485564674022,0.01383782265935363,0.014808029758597324
921,0.018872824552126646,0.0034110349643951517,0.028383355177853193,0.016110644703983948,0.013545051635592272,0.015175422639618154,0.014981600852298788,0.0014524860943960678,0.018827621432878815,0.015420415014859527,0.018267734968354318,0.013051322083487754,0.01544150389002728
931,0.018736244539528626,0.003993867016505142,0.02701693876377657,0.015164894788528432,0.013322299733655285,0.014077518431414976,0.015025712769130162,0.0015787628522592185,0.018432902947169337,0.014318711252890932,0.01829624530833434,0.012967756414035437,0.01486729703122076
941,0.01805118817627145,0.002114875371487502,0.027888131951431895,0.015147687613223307,0.012140687845723561,0.012429003090031285,0.01501600259825758,0.001136145821890898,0.017896937092258473,0.015481131215551946,0.01752745850620672,0.012320797340013349,0.014153125478213163
951,0.017504383975173222,0.0020773713568068763,0.027894680977946184,0.014940901692359435,0.012640469391293688,0.01339606178113999,0.01469097992099011,0.0011256765528846649,0.01780456822504487,0.014957925039222919,0.0159910059680108,0.012573459046080645,0.013314204617210274
961,0.017308652931158974,0.002035124114112792,0.028233819363495553,0.014118893602113084,0.013056629584712117,0.01199897188619654,0.014794277217900631,0.000894125256873155,0.01811976961083219,0.014561792307826981,0.015577373225193054,0.012843238628254667,0.012691422190850402
971,0.01663687898618169,0.0020501385387907737,0.028777966780671398,0.012689560719758805,0.012764216377457682,0.010341407392819059,0.014261012631849753,0.00028415525836623446,0.018335686734289806,0.01575406352873001,0.015780152918441773,0.012377893236326421,0.012672483406088942
981,0.016153770023560273,0.001262476905454037,0.027298180617831957,0.012584225956570555,0.01286925889933859,0.010709776009008576,0.013776852933161809,0.00020581983382263292,0.01806796438179105,0.014971105794770023,0.014333643275584469,0.011519471022428276,0.011981212280158946
991,0.016269435719177456,0.0005219393106149895,0.027802702919662987,0.013106796698310238,0.013175518896813709,0.009511125432121365,0.013512753271104452,-0.00038282807839116415,0.017232372709804718,0.015430018785739167,0.013129280975305182,0.011274611779181131,0.011648822014628791
1001,0.015335478670471334,0.0005146926271087416,0.028831894699976185,0.012483305378414643,0.013120050192319554,0.008544893366284006,0.013218758075869091,-0.0009254511141089776,0.016942379521929125,0.015711001457480063,0.012926725856443205,0.011564007313249004,0.011501312008317412
1011,0.014743663290163129,0.00033128031841382345,0.028155766803556602,0.012151240218092966,0.012746413819595195,0.008382336148235919,0.013016282872170312,-0.0006043269897939832,0.01665879410210025,0.013745993236891347,0.012961484573935641,0.01085720400030342,0.011257036235662142
1021,0.014867404609403483,0.00017950068134007228,0.028087628371129277,0.01302654587444754,0.013313771921029205,0.007253128162999886,0.011773112183851001,-0.0018089324882093517,0.015967490800200858,0.014246146608299898,0.012324029713088113,0.010659639626179745,0.011062064654917813
1031,0.013955768480376407,-5.9244199256474944e-05,0.02863543809845704,0.011928281408657926,0.013370516059695936,0.0068602427536378924,0.011608939809801266,-0.0028553691662525716,0.01672869600531311,0.014663011349900223,0.011470016181158836,0.010472866621375905,0.010315635478330362
1041,0.013483672639373718,-0.00013020894175342227,0.029383408503106688,0.01082454696000119,0.012463154311629828,0.006806136280550219,0.012671010019985765,-0.0036535392267557413,0.0172434498501601,0.013800396158168188,0.011525120184484936,0.0098830645572065,0.010601347657118228
1051,0.013379682008592403,0.00032606572251894463,0.027499003461136023,0.009846443517121838,0.012096323260561957,0.004730239341628366,0.01214315822433854,-0.003998190774267423,0.016387516849151875,0.012925495774062809,0.01055861915785376,0.009633157961668217,0.01025895089070596
1061,0.012823969495513945,-3.1105005558916196e-05,0.026444169520382525,0.008511232616772346,0.012132331418051203,0.004524894594600358,0.010339005196374044,-0.0035261715709067596,0.016399697048055703,0.01274326725920207,0.010632152793530187,0.008327704886438053,0.008686803275321063
1071,0.011933239623570523,-9.305464783172972e-05,0.02793659982244126,0.009043808468796426,0.012650519298876155,0.005117047008270577,0.009621231188793851,-0.0043063605425873504,0.016378825963885995,0.012227723556919052,0.00976679892422214,0.007966392879773836,0.008909134792574302
1081,0.010591508930332633,-0.0012972118515070991,0.026801821357578637,0.008869822731750254,0.012229310616906896,0.0040285606942538224,0.01052490263076684,-0.004905913794125773,0.015616243113773248,0.010466860067841985,0.008558237182451542,0.008617661715505282,0.00810073159770897
1091,0.010196988079163543,-0.002746971785407882,0.026969211080411247,0.007149346733612375,0.01086396242848643,0.003256767951005437,0.010227437304005832,-0.004120307492577321,0.01564821166088811,0.010647513979038558,0.008624972407012476,0.007410028134463327,0.00800045876429412
1101,0.010160933988138608,-0.0027395800747483266,0.026699401107384203,0.006449189721316004,0.01085541105051274,0.002447271454430877,0.009561153434543782,-0.004220501931201287,0.01621764559038124,0.0103193570152837,0.007260235638793871,0.006508066172222243,0.008149513750400541
1111,0.00907374471014446,-0.0016793784164365303,0.025468095092845578,0.006108379684170674,0.011649318897099262,0.0023624875096505933,0.009556985016340176,-0.005431489277997176,0.015929911314194335,0.009453216296952283,0.006038864572293579,0.006280279034799503,0.006841169574677291
1121,0.007820648125841535,-0.0026491229083687798,0.025660055255065484,0.005329311775059594,0.011352790291040495,0.0019441291467724015,0.008131184408590026,-0.005845351793232418,0.015427585876547186,0.0100615964544374,0.005552360198188158,0.005468266890513704,0.004978643853027353
1131,0.007665014046552549,-0.0031516441762589912,0.025592416224520697,0.004893127659107505,0.01084763122474211,0.00038594574677209566,0.0077691075642186205,-0.005837885612272034,0.015343772837502554,0.010612477068833831,0.005232294317591812,0.005795070958619456,0.004477797017147865
1141,0.007111888727581857,-0.003134763743353418,0.026055718717938235,0.003558049528468847,0.01160022958996989,0.0003017049328606916,0.008327687129321675,-0.006646862607261469,0.015682310398871687,0.00991342042861059,0.004062283677122853,0.0069621878925346745,0.0054169590698240466
1151,0.0064974932967981165,-0.003327071218044126,0.024519752191138583,0.0035284133042641276,0.011341879785038835,0.0003780845719708758,0.008533115009358503,-0.007152587390235668,0.01487397471670512,0.00817511661718326,0.002986574786647872,0.00572695726696437,0.004504996008634929
1161,0.005545343297622596,-0.0030180007162618804,0.023210096347995646,0.0024403957982356644,0.010119748481775406,-0.0008648801505330451,0.008639284939006266,-0.006545833355653205,0.014477132403924902,0.005899033893851757,0.0013918582999694188,0.004234153982547471,0.0038283282542263654
1171,0.0042764401213486935,-0.0033489931996246287,0.024937781853958986,0.0009593402678311815,0.009964740657375888,-0.002049003452037895,0.007739644397505009,-0.006062901176738786,0.014858705620586495,0.006457652584929728,-4.745012645984598e-05,0.004424162242798334,0.0036700944320432584
1181,0.0036272050669858584,-0.003561718800392739,0.02510079348111761,0.001514650931948414,0.010615318571375997,-0.0014829545307061022,0.007375662987448883,-0.006472681770924869,0.014400574589172715,0.00674127561259692,0.0004632505856695743,0.003888105916327231,0.003286907571289704
1191,0.0031995291534030433,-0.005416065832897801,0.023336586638560145,-2.753683039571715e-05,0.010759163541546608,-0.0023465683777462248,0.006635790358420426,-0.007245315147436722,0.013879384816455367,0.004177821339163447,-0.0004684556374251053,0.0036959707867931504,0.0034816908510680116
1201,0.0031974854719977732,-0.005309995679873931,0.02303439370440489,-0.001512082251669316,0.0098881935816133,-0.0029540737575180567,0.006164225786168395,-0.006926666901247942,0.014055871523531683,0.005592869873499843,-0.0021138896588253657,0.003918570514634071,0.0030602459873070977
1211,0.0021005607873623377,-0.00445502972455152,0.02491371645621098,-0.001571012969629216,0.009390354158239137,-0.0023309697822237706,0.005936348166866511,-0.006718019118021329,0.014248655722709433,0.006764745111015752,-0.00309533588563416,0.00342758406336026,0.0038154330635701847
1221,0.001516401702471575,-0.005953949596117529,0.02286598096667456,-0.0014118044647394479,0.009649098581035225,-0.003587631593162381,0.006236928330750647,-0.007117014460969638,0.013740211915481356,0.0042276073678179675,-0.003614265510457574,0.0028520333123206397,0.003842026569212869
1231,0.0015572878095755382,-0.00647172887640139,0.021008153245145093,-0.0016916318827301445,0.010021992281089739,-0.0043409165259725695,0.005492310773740246,-0.006771132566732849,0.013454019474080583,0.0031494924842152437,-0.004005940947548104,0.0020834577093142427,0.003259365470891672
1241,0.0007133224314510996,-0.006484115582227039,0.023704291019854114,-0.003363551667310898,0.010857724536759003,-0.0043519624497102794,0.00388122002703997,-0.00723323877295441,0.013230834111033998,0.004668159530917695,-0.004370628038199374,0.0010550627253361942,0.003108496137833316
1251,5.758696655650635e-05,-0.005991919285894337,0.02379264214426525,-0.004718703560986135,0.0111375862191169,-0.004482549424173867,0.004035678478542718,-0.00747155261944552,0.01224943245618692,0.004238929331440303,-0.005206380827884683,0.0016299549349669483,0.0028487488736186487
1261,-0.0007936300983058511,-0.006707607655513974,0.02164394938081765,-0.005889638380673043,0.010797978094098562,-0.005673610466579594,0.0036643226331959204,-0.00748863816582223,0.012699228596043555,0.002342900490107498,-0.006747202525776529,0.002709599556261812,0.0030355744755824025
1271,-0.0008881981676400148,-0.007523491587487577,0.021933044437211245,-0.005507352494372527,0.01016112090794399,-0.006563400930198788,0.002461383050130122,-0.007864611270784746,0.01272089862474728,0.0025994632861200645,-0.007006978786533169,0.0016494914235133085,0.0018015945908250717
1281,-0.001211434307632717,-0.006506245180441616,0.022992497255858325,-0.0051935431591747325,0.009469941760418316,-0.00643656167190884,0.0016773358087215165,-0.007358893525629702,0.012605915677736104,0.0029612256170476635,-0.006378086709381857,0.0006064718088737043,0.0010704717165566477
1291,-0.002057575085409535,-0.00631272977774755,0.021879029064064706,-0.006145103652223932,0.009513711954905971,-0.006532948987217076,0.0005242928638716403,-0.007938573989383748,0.011639626928428065,0.0010183829946529138,-0.007691635244003498,-0.00013969858238368642,0.0026485473789868794
1301,-0.0030799685507532414,-0.0071053775194387684,0.021842438502648578,-0.006126984472822944,0.009986145352793964,-0.007727582707246898,0.0001248394115861246,-0.00825908995263292,0.010874707562048351,-0.00025204649091593287,-0.00824120723745574,0.00021813894043504295,0.002131185621387929
1311,-0.0032761276810834975,-0.00673181052829405,0.021808096882778037,-0.0066003774606004165,0.009853930551653806,-0.00818041407940405,-0.0003332691356782001,-0.007740583589410033,0.013054840137402624,0.0008757811442475594,-0.008562888977009651,0.0005697211311996067,0.0003393616586495207
1321,-0.003940316193632302,-0.005440309556123676,0.020863828302914618,-0.006093549011056931,0.009027103184801214,-0.008631837120596363,-0.0024443693595853962,-0.008449902369475477,0.012075558054115473,0.0001688023426204822,-0.009770018886785949,-7.36825986871887e-05,0.0018227044864080962
1331,-0.004201708174465119,-0.00463483008801689,0.021270850396607928,-0.005752648847195383,0.010033498045936413,-0.008822473101436443,-0.0036038575792691693,-0.008625550758924606,0.011877438024155838,-0.0015260560888870898,-0.011201491049358933,-0.0004350973470081352,0.0023526626549363475
1341,-0.003763192833011212,-0.004737180683066198,0.021149635106839412,-0.0065022403277910645,0.009900856518110276,-0.008998250058708952,-0.0036405873907581674,-0.0081210889203366,0.011491831794373686,-0.002135220546582439,-0.012219148798525866,-0.0008450321224411268,0.0007041833209058478
1351,-0.004890968342873737,-0.005825053604711082,0.020968699363063704,-0.005906406471045897,0.009613674794249372,-0.01056048077486063,-0.0038475321422797677,-0.009197520427719433,0.010643325851601132,-0.0024575914753637274,-0.011282599096803046,-0.0012744630996481873,-0.00020389166628448631
1361,-0.0058532009508433375,-0.007144821204317771,0.020007541000474277,-0.006228259712629712,0.010519922780833855,-0.009398980420762593,-0.005402386242905369,-0.009826365100914319,0.01196453037055759,-0.0018619165827783023,-0.011150165713841604,-0.002135953937921164,-0.0002475216726384199
1371,-0.006557344426995888,-0.0087763624316192,0.019990716040938508,-0.0066652178673473035,0.011237542845566424,-0.0101475486626516,-0.006864079634951696,-0.00973046004878465,0.010998686319762276,-0.002513853679334843,-0.01202005438529313,-0.002306902488623973,-0.0003662372824664943
1381,-0.0069534204015361395,-0.007341308520188855,0.0205223563378522,-0.006777138098398061,0.010116627688970332,-0.011807976489689667,-0.007058053715623283,-0.00978154384617633,0.010566456344359636,-0.004377608995247948,-0.012245645899269157,-0.0029358544544544818,-0.0005044020683787942
1391,-0.007130166712325886,-0.00615220564337145,0.019893221929873982,-0.00678465770599405,0.009489960182088562,-0.011182950864234611,-0.007157769189053637,-0.009708435515938517,0.01192884279833301,-0.003803407599268988,-0.013478289180218603,-0.0038200516516542276,-0.0014672145338023575
1401,-0.007502214000340716,-0.0071386928410986,0.019886455753400107,-0.006618773490649493,0.010362908705595003,-0.011781058149398104,-0.008005352787897782,-0.009841280050871684,0.010732096629957773,-0.004798177134340857,-0.01499264107790393,-0.0031968496262566237,-0.0024142207825926104
1411,-0.008637074285544902,-0.007420795749214745,0.019895983689277953,-0.007426469796453892,0.01056455775599226,-0.012881183541424526,-0.008756895898229302,-0.009977314322708857,0.010240027583579349,-0.0068224801400228,-0.015367194766169146,-0.00411702561591681,-0.002664385813632467
1421,-0.008776452571744635,-0.00693596144676005,0.019606134713650587,-0.008104678640382664,0.00970509238624585,-0.01262941173628418,-0.008836540908908142,-0.01043049981877727,0.011070854104451059,-0.005602151987970752,-0.016129490554924013,-0.004872655080973684,-0.0030211276073305276
1431,-0.008890954964351298,-0.006658939262460447,0.018466321498562192,-0.008335129871992714,0.00929299827447968,-0.011614951065739045,-0.008721838109118585,-0.009738218039589758,0.010054959806318884,-0.00671459167458608,-0.015782725241317786,-0.004504728768332972,-0.0031655764198930307
1441,-0.009281842342076584,-0.007829694443609307,0.019495749308387912,-0.008232567463461248,0.010213865780916556,-0.012223406541069083,-0.010385382916332325,-0.010821221956130922,0.010499800535750803,-0.008760698799206405,-0.016149115125616526,-0.004932460239271079,-0.0031245968862555237
1451,-0.010114770029173024,-0.008005855654187852,0.01847098357216171,-0.008543147813361756,0.00925897564984626,-0.01375665212195629,-0.01142774203083576,-0.010883143569762993,0.009923732175853763,-0.009948043963706616,-0.0170285772171384,-0.005495334918258958,-0.00247940080069358
1461,-0.011306912056319203,-0.00874071568327577,0.017666065391608844,-0.00952985845873643,0.009007925752210237,-0.013642324456362893,-0.010589751553714877,-0.00942928256328901,0.009664548578170225,-0.010433446258053234,-0.01762564055234602,-0.005841082503266532,-0.003719802445894681
1471,-0.011283042800080082,-0.010256299200210164,0.019692553417352453,-0.009590184906554854,0.008554095712399023,-0.014062039696231918,-0.010554563966150374,-0.010745571642656658,0.010460630279019063,-0.009506763712167523,-0.018043172742779102,-0.006032805389769606,-0.004435742807209838
1481,-0.012238125252278723,-0.008864094460427564,0.01826075769828043,-0.010487935795702594,0.007554232613146658,-0.014141688740348147,-0.012466540452605396,-0.010093365547402183,0.00912659667024075,-0.009713969488832462,-0.017327304547568593,-0.006093744631378125,-0.003138465429700621
1491,-0.013677450295338617,-0.007537419656335277,0.018174110895418635,-0.011713417754298766,0.007812690562118134,-0.014096938082649979,-0.013344902594234048,-0.010232696540817675,0.009128845478373554,-0.012200301279608295,-0.01842257157679386,-0.005882141296083387,-0.0033562872939587435
1501,-0.013648899791507857,-0.0076987332108116036,0.018807826505851503,-0.0112553671647892,0.006941191767053935,-0.015113852522530344,-0.013287506962009787,-0.010532338865374507,0.009825983088395097,-0.013094652876420124,-0.019535616106509206,-0.0071946488446304815,-0.0032189889212867404
1511,-0.014607142211190782,-0.0083923339553961,0.01779261821147191,-0.011658778848659287,0.006713071518079263,-0.015312260809095927,-0.013435035203778303,-0.009766334490695219,0.00871517126543794,-0.013179702696940928,-0.018732146884712107,-0.007029218400197626,-0.003261018663190953
1521,-0.015190012461424734,-0.007841133368642377,0.017943989103243463,-0.012622520750782231,0.0062680965200715465,-0.015309848746218107,-0.013068572585601665,-0.009914633730915053,0.008307602505691864,-0.015332069387864505,-0.018572913555806123,-0.007306669573542387,-0.003377115697584259
1531,-0.015023406384098489,-0.007226733339568639,0.017757493433939682,-0.01257495109674448,0.006577821710128847,-0.015149263577974106,-0.014340305293400402,-0.008862853125926806,0.008883661284775536,-0.015249741333376693,-0.020324588886469305,-0.00825618588532384,-0.003029603561201539
1541,-0.01626045138866445,-0.006967877337311556,0.017266822077939788,-0.012370207153000464,0.006189747398762549,-0.015632094265585893,-0.015495299461174375,-0.009103281894154018,0.008122232307238925,-0.015951586398509732,-0.02129373728021721,-0.00803812318923505,-0.0037539104661337966
1551,-0.016383343431170132,-0.006995664592088091,0.016786080477821687,-0.013514572472340683,0.005051572078045698,-0.016213685313332636,-0.0156258973423782,-0.009728989966763354,0.0074634038072411745,-0.015501159354329,-0.02102010992630369,-0.007771152796697671,-0.004830677228739014
1561,-0.016193600982396052,-0.006773837251590052,0.017824861526022563,-0.013885051885611033,0.004891709066054824,-0.016674256942339618,-0.015496654242376012,-0.010368724459236605,0.008310162795289601,-0.016793222219507308,-0.02102882428485143,-0.008533810167818184,-0.004467973358089397
1571,-0.017482732770503613,-0.007052913034276531,0.019100080763953288,-0.014434344989588732,0.0038509762350939303,-0.016605590504354492,-0.016106911291904454,-0.009751716684791623,0.007489891900005543,-0.02166878468188583,-0.02154368571927104,-0.009794236873121304,-0.004765844526163663
1581,-0.017616941289915918,-0.008068335912311184,0.01702190764891683,-0.014601741298775537,0.003720604994344618,-0.01724185343011877,-0.01713277992701453,-0.008674761183512155,0.006497302169075651,-0.02125806549459708,-0.022864152517848346,-0.008693109904994467,-0.006258250035424355
1591,-0.017833514674857352,-0.0060756921930115015,0.016209018789404908,-0.013546556557655817,0.002524022006790215,-0.016888235984675794,-0.016765688962702772,-0.00829489854916261,0.007111672877141316,-0.021912147874024613,-0.023045826501008546,-0.008956846481193024,-0.006812375130519285
1601,-0.018887932776631637,-0.00510024924038929,0.01663237241637528,-0.014419121212309826,0.002549350481696542,-0.01680925307574353,-0.017123553464701003,-0.008740425289366052,0.007025995039309267,-0.025505119527235148,-0.023428223161142007,-0.009929416685905216,-0.006149356250771206
1611,-0.019251505254206054,-0.0061007213485015825,0.016873330173938595,-0.014991564830767287,0.002985491175145265,-0.01754683888034177,-0.01792734324689982,-0.008648721365761305,0.0065784724916832845,-0.02624277234399029,-0.024621138608160283,-0.010637758477130629,-0.005149867716111217
1621,-0.019972796357814834,-0.006202223200950619,0.016217247118788827,-0.014292362386348298,0.0007339042413490464,-0.01706652044766061,-0.01826440157856514,-0.008002640937528425,0.007080231673609426,-0.02430424194356607,-0.025038146184594594,-0.010047167990279422,-0.005033209444527681
1631,-0.02036839541702231,-0.005715512950152223,0.015594082319643227,-0.014332483182157591,0.0004798724264771688,-0.0175176189425053,-0.01964345468887515,-0.008032317274936127,0.007717604596441824,-0.023542412059675073,-0.02567235542914163,-0.009792730969786863,-0.006038373067005133
1641,-0.02046777291238751,-0.0046038382929779,0.01613922483041518,-0.014228512530165527,0.00046242528175808136,-0.017336173942316742,-0.019954561130131408,-0.008486396220471213,0.006622734405836056,-0.02373046366250778,-0.02546139798410325,-0.010360937463008823,-0.006383230679364834
1651,-0.0213588868139395,-0.004949594811227044,0.01530407025732776,-0.01556454422449811,-0.0007026050595825706,-0.01624464569579024,-0.019514909701953166,-0.008786258738486848,0.0053431220442369054,-0.023261310813062062,-0.025594354009627535,-0.011270046867850644,-0.006929406233835808
1661,-0.021981548896497064,-0.006150508428095353,0.015395175679499832,-0.016493210139678523,-0.0008508424910818552,-0.01725750626457436,-0.020151175554527362,-0.00785998810229059,0.0057263772846613105,-0.02536015278134867,-0.027336826168892554,-0.011728999638780681,-0.007744624357113747
1671,-0.022211385345968393,-0.006920483693547537,0.015381030217515006,-0.01563057425251555,-0.001613833244041516,-0.018268754563214036,-0.02085185428290603,-0.007356308820858401,0.006086737015249669,-0.026122004938283233,-0.026659236283940558,-0.010779519560964344,-0.007552354099616536
1681,-0.02277098899761251,-0.006574177837828607,0.014480969454694204,-0.015719882294853355,-0.002785824735005806,-0.018159340635432654,-0.020839869682244307,-0.006786744479407035,0.005451086778935391,-0.026444974855899354,-0.026317812432946713,-0.011426840601483454,-0.007990717225448711
1691,-0.02327843590667276,-0.007332201707577711,0.015037380227333377,-0.01661609626845515,-0.0027272886470545107,-0.018467625882058133,-0.020167739065425613,-0.007802354255091054,0.004639616569861598,-0.026676967799664157,-0.027499130208783307,-0.012070691438095372,-0.0074131986959974
1701,-0.024442811118454574,-0.007855358670170296,0.013950955807438783,-0.016971703499200935,-0.0029458317589613234,-0.018285541766895046,-0.021217362625359594,-0.008063545773446182,0.0045302994750501735,-0.026377435830913,-0.027720974206238362,-0.011742454670919708,-0.008358647518620348
1711,-0.02477299391067072,-0.006751668012879646,0.014659520289370722,-0.016519879981356116,-0.005326671468279623,-0.019073060772745117,-0.022100092900835026,-0.007363154726128031,0.0053235225590914145,-0.02722258610239895,-0.0277559319769363,-0.01266325258766585,-0.009057872679852409
1721,-0.02516200296306089,-0.007595175121400638,0.014277204394165646,-0.018054654445292286,-0.00584486022675477,-0.01913376576342638,-0.021260988255455394,-0.007472272884258781,0.004907628330234118,-0.027687548015389817,-0.027394959409628144,-0.013112485845910345,-0.008027643927971043
1731,-0.02602275975167173,-0.008334372929121231,0.01361154875075564,-0.01899163819855474,-0.0050470922335309485,-0.018443253534674815,-0.02034069561949875,-0.007160201829021622,0.003691890337627302,-0.027087187640330218,-0.027575463333622312,-0.012117819899227604,-0.008987763168148397
1741,-0.0261106399818423,-0.00905836279881354,0.014509659521465537,-0.017976501481215997,-0.006269332369922014,-0.019366536465884314,-0.02108032473260666,-0.006332822983557524,0.004332586184424557,-0.027374269528807078,-0.027758850329516287,-0.0128042762049126,-0.009752964529209802
1751,-0.026929177987989838,-0.008643338981936463,0.012890313328676354,-0.018525540265452244,-0.00713529997538469,-0.01982513639096183,-0.02116848171974104,-0.006817828635009025,0.0046269063574104876,-0.02777529116637768,-0.0292770699257917,-0.012763203224672778,-0.009737658306325711
1761,-0.02708471106775397,-0.007321044555137368,0.012978517455842591,-0.02018956020540037,-0.007959530431234808,-0.01884223732952036,-0.02097188969294374,-0.007498849953526928,0.00433151101788457,-0.02822213953912599,-0.029873492652969617,-0.012219499091372174,-0.010338100231896791
1771,-0.028086559510336062,-0.007490504322172131,0.012974946317830027,-0.020133376939233116,-0.007488724040585452,-0.01887741588189051,-0.021198757091993398,-0.007174437182654807,0.003963343104319221,-0.029417406121299627,-0.029543517953452662,-0.012340933370134758,-0.010399935171126933
1781,-0.02949542648249791,-0.008132960068270962,0.01370664944014231,-0.02008838551288649,-0.0074041302228415404,-0.019776875902582067,-0.020445908361302032,-0.005679036348910742,0.0032350028902291563,-0.02849955369601721,-0.031153795544479453,-0.013005696532549765,-0.010124561616524225
1791,-0.028726329728463885,-0.009655122216064242,0.013291966705692354,-0.021688530314410225,-0.007934822619475288,-0.01976189579173974,-0.02144008749815152,-0.006066258599955624,0.003717738418964823,-0.029442833734439483,-0.031257836027539496,-0.014006104409818537,-0.010868355155502139
1801,-0.028863292864993596,-0.008792613111634802,0.012355108382486959,-0.021845538782065518,-0.00880960454004894,-0.0197502944000386,-0.022297746919854138,-0.007350349516166678,0.004194317761604057,-0.030413969913207228,-0.03080268407152425,-0.013062740289961895,-0.011232970970688917
1811,-0.030262870682555232,-0.008719863634060878,0.01214468300604886,-0.02232101490993166,-0.009140217529862087,-0.01964166406007939,-0.022691340556306956,-0.006273727693117801,0.003141941736878188,-0.029773455828954586,-0.0313359866305565,-0.013201163070634033,-0.010355791968279605
1821,-0.030376503889208307,-0.009134627987536361,0.010588578690563778,-0.023619677007332685,-0.00826417995826877,-0.02077291525785681,-0.02175249978404789,-0.005515417972880776,0.0031432720848401548,-0.03080577467609909,-0.03159805334067678,-0.014484941223474268,-0.011302287929871589
1831,-0.03042334068722919,-0.008102611505187502,0.011288830870557596,-0.022695390666465327,-0.008984090700440112,-0.02106879002452049,-0.021600994457029458,-0.005520483095092623,0.0035996775955397737,-0.03131283815160703,-0.03243933160445866,-0.01422884930646462,-0.011395794601417788
1841,-0.031418262598654136,-0.009638222367129372,0.012225618085844747,-0.023190250644163732,-0.009428967369948039,-0.02142829156416664,-0.022899291036862227,-0.005976205009582803,0.0026676838337493128,-0.030500110610161175,-0.03359834265417792,-0.014182729845248094,-0.011654255702471993
1851,-0.0316021354330691,-0.010625937194583483,0.011315020644746232,-0.024389900273833087,-0.008969661636009183,-0.021664559828791237,-0.02337723292488356,-0.00614212797800162,0.002016279839588666,-0.03094127120735618,-0.033598887879801274,-0.0148680290538386,-0.012470737920324155
1861,-0.03186126147338026,-0.009056142869153284,0.011137652949680246,-0.024419877592240336,-0.009886233131509816,-0.021012491150364736,-0.02257156029146802,-0.005833955460437199,0.0017061363279050987,-0.03259411721922646,-0.03340211863091011,-0.016143012673690497,-0.011833713781341071
1871,-0.03264839319498062,-0.009225737243421534,0.011926807107297599,-0.025586044221833935,-0.009900097892062821,-0.022219379506474575,-0.022084234478211975,-0.005749166236267813,0.0022435285562948447,-0.033408669651476694,-0.03497188848075765,-0.01605812492140037,-0.012848177015733103
1881,-0.0325917525986607,-0.00904495080379394,0.011570478529304023,-0.02679526554769775,-0.008980189021438595,-0.02254910761726462,-0.02304499396638388,-0.007050792138117659,0.002562145923981576,-0.03284981146801801,-0.03508124830348795,-0.0158948662659009,-0.013450616421107415
1891,-0.03370855295153009,-0.009157362063237477,0.009462203968939103,-0.02699092260954362,-0.00980363943415049,-0.02141287680305929,-0.023013773819565948,-0.006960571102616242,0.001298494753760893,-0.03281137669626728,-0.034390511115180024,-0.016663261430045033,-0.015048727221149263
1901,-0.034223047639307766,-0.009992452433594676,0.010449727305339704,-0.02559104277465956,-0.010057749800110526,-0.021847659243889282,-0.023014243106167634,-0.0065580941835150924,0.0006129524468123629,-0.03457636332675949,-0.036021463763746785,-0.017229735302840256,-0.015285887596695177
1911,-0.034030805086423685,-0.009808169608431557,0.010849367094765413,-0.026538983803104932,-0.009734850355288002,-0.023506223694907756,-0.023863772491249387,-0.006388713483966184,0.0010521767271253614,-0.0348470454554823,-0.03650899931375841,-0.017589590371705176,-0.013557207665550661
1921,-0.03476193941805224,-0.01003070595159682,0.009312146288084414,-0.027979417887293967,-0.009394701690555401,-0.023335664927863087,-0.02295971319140183,-0.007067307902514497,0.000693996573896772,-0.034101661536229594,-0.03645138196124063,-0.017435279814962217,-0.013657516972465561
1931,-0.03536307176978178,-0.01044189269303342,0.009804268450800329,-0.02708230946901165,-0.009815910954530526,-0.023099199009408326,-0.022955660850774457,-0.007660108169227071,0.00017249893867698818,-0.03421282173871988,-0.03670880691170621,-0.018532931367312905,-0.013962015888494777
1941,-0.035713365066403324,-0.010621994372338978,0.008707269683192284,-0.027425353859558604,-0.01032131658892069,-0.02394223611131411,-0.02301174125678942,-0.006703660496897737,0.0005915532670230594,-0.034460372110429446,-0.03607076439152411,-0.018686691100054716,-0.01430146719258307
1951,-0.03617549329160058,-0.010549125781374884,0.008884899568399156,-0.028848931809398633,-0.010727807109763886,-0.023361805998533637,-0.02244245339409364,-0.0072603809748293825,0.0005033567537105325,-0.03430699554847698,-0.036961158323320815,-0.0191169681756778,-0.014006240438794578
1961,-0.036546514594921906,-0.010193643743710392,0.008878668326601113,-0.02930530779712166,-0.011282373581572325,-0.023379197509203243,-0.02261173262042117,-0.007928988680139287,-0.0005108376328651611,-0.03485451003569052,-0.0374692214298704,-0.01993019125355621,-0.013205533864865051
1971,-0.03681550231300547,-0.009904214797064277,0.00811468175192987,-0.02919470057797041,-0.01110786034879092,-0.023049142893748407,-0.022280030782616846,-0.007390528553275955,-0.001490381941832081,-0.03564383440357606,-0.037216344041542164,-0.01977529915078043,-0.0137514224778165
1981,-0.03762026821398761,-0.010792128802029212,0.007946054357909838,-0.03068847879793079,-0.011548436158948024,-0.023356894330622945,-0.022120068265736145,-0.007041512299128165,-0.0007550429415519363,-0.03609777097680786,-0.03794249730198031,-0.02143550141289369,-0.014635770527406038
1991,-0.038154777677246725,-0.010675722158654446,0.008244055498980031,-0.03230990819599606,-0.012508017255727446,-0.023881979980561997,-0.021719906715981226,-0.007698789555025613,6.780921711435808e-05,-0.03553398631381895,-0.038257615778533746,-0.022068992323470905,-0.014623899142447189
2001,-0.03872115994771437,-0.010658543673723358,0.008428696565746345,-0.03222446492750453,-0.012252726993287917,-0.023297395537237718,-0.021225343421199614,-0.007698597888114471,-0.0015509558851878142,-0.036496567528820335,-0.039163533320579993,-0.02055540565796941,-0.014792912017952792
2011,-0.03938345668509196,-0.011714904728579185,0.005980801613086534,-0.0327029206395987,-0.012602753859596727,-0.023169120879863017,-0.02072160452488047,-0.006690759025293942,-0.0012980184819048918,-0.03864965537719531,-0.038965352021341146,-0.020433155576480098,-0.01578969524078539
2021,-0.03935934070474389,-0.012841837023932398,0.007240434984965292,-0.03278734599381099,-0.012807352750236024,-0.022889748737296694,-0.019754136887888293,-0.007039940928303583,-0.0013171805557145285,-0.03655425596170407,-0.03891839981058068,-0.021734138721442177,-0.01504841044954847
2031,-0.039320456003164285,-0.012607443886982702,0.007956120300836719,-0.03275967052905679,-0.013331831149254658,-0.024100305120082603,-0.021219452430410176,-0.0069636694884888176,-0.0015203498552430264,-0.035648423054451026,-0.03944860895367096,-0.022736331020224106,-0.014777682109369536
2041,-0.04046945379348452,-0.01250060606884569,0.006353765262701858,-0.03438639050379812,-0.014415254407117833,-0.02372612563371076,-0.02147012259235866,-0.006242825406360617,-0.0014227991892038208,-0.03721666524024267,-0.038611769606503046,-0.022340120824427122,-0.016719422854248194
2051,-0.04089424671110763,-0.012669839404129135,0.0062960983648806396,-0.0344503712301484,-0.014193147665825693,-0.02321780281384796,-0.020516612779638517,-0.005589729757139981,-0.002770935347884359,-0.03750876735468468,-0.03940464607114819,-0.02077064994222214,-0.016586566062954756
2061,-0.0406641596352572,-0.012090758937639768,0.0059267585288873504,-0.03492381725767291,-0.013227872910423428,-0.023263345413669978,-0.02003101867447132,-0.004760975887763325,-0.002441672476920458,-0.037413725746165416,-0.04105500058735591,-0.02092953598796394,-0.015638453387515305
2071,-0.04133044179020326,-0.011922114831961554,0.005448136215057514,-0.035325958527479995,-0.014448869840372303,-0.02355623461326614,-0.02029368720239521,-0.004568751754009842,-0.0023276124676066207,-0.036459562278971104,-0.040730729967882386,-0.021776823682355655,-0.016142615394102396
2081,-0.04244083779028906,-0.01178074014533406,0.005524382543465486,-0.035656360009634853,-0.0153744601230331,-0.023271312323744537,-0.02144816409864566,-0.003941444949906848,-0.0023769382186600027,-0.036284560860480354,-0.04045416711239695,-0.021502244902291256,-0.01666118411282908
2091,-0.042616450491447536,-0.01112825958746873,0.00570931217181054,-0.03597969388593501,-0.014606588305458279,-0.024386752901079233,-0.02028157255218136,-0.0048099119545418996,-0.002420870369814831,-0.03750800494294361,-0.040585092685172935,-0.0215049594911546,-0.017535082778762687
2101,-0.04265992933693209,-0.012515946792634463,0.005245083723292981,-0.03584579293114669,-0.015128563470628714,-0.025448834592148036,-0.02079683750170217,-0.00417270030073297,-0.0025244426856231373,-0.03773977874856459,-0.040451934214495264,-0.02161677569964655,-0.016826371506670552
2111,-0.04358770333267798,-0.012748116136258545,0.005441360140116657,-0.035330716193841094,-0.015187903640023573,-0.02289142559957792,-0.02025780602231427,-0.00208847789331195,-0.003782058227315055,-0.038749694169334284,-0.04177773639869823,-0.021907214554311126,-0.015334793588988413
2121,-0.04458712536607751,-0.01401932911576877,0.005473299849766153,-0.034919380947047995,-0.014925601034361006,-0.023390613515717914,-0.019522391154820233,-0.0031625980856371506,-0.003974984684391608,-0.03906632546388554,-0.04227796754864932,-0.022770829475637723,-0.015754307884383194
2131,-0.04491008153350735,-0.015326238397288555,0.004166991062872925,-0.03596365488735773,-0.0146769187102733,-0.02479344910182543,-0.019829094589428463,-0.0030516290024355996,-0.002460199562216822,-0.03839718232859364,-0.0414994030501933,-0.021739695415936712,-0.0170469839285649
2141,-0.04504633654882802,-0.014505808761025635,0.003680882534315431,-0.03607488731384495,-0.01634757839833818,-0.024857721236527935,-0.019396054877972548,-0.0025197697346922413,-0.003308344566108386,-0.03868788951483279,-0.042056006433198644,-0.021013707135081834,-0.017490268796469605
2151,-0.044707128240173796,-0.015174501885960413,0.00403675533539676,-0.0358043766028913,-0.01764852157204309,-0.024710245481233177,-0.019289616003721023,-0.0027841751746048374,-0.004377520402169896,-0.03915437089098771,-0.042455998456557606,-0.021307455723482978,-0.017560149381057908
2161,-0.045302563242623675,-0.014566845215235361,0.004225653733369928,-0.036151294756899585,-0.016876443586773746,-0.024766594231682093,-0.01903979380992512,-0.001680451334976939,-0.004259837208511698,-0.039639613048723,-0.04289701648132771,-0.021857790435803097,-0.018422074597818475
2171,-0.04566008770960306,-0.013806415843310929,0.005000433686777285,-0.03648066021636565,-0.017011813184319453,-0.026340123434107805,-0.020090903504480073,-0.0015820696449439496,-0.004774299560788725,-0.03936740558878184,-0.04299935381574048,-0.022072082257701277,-0.017776238529777406
2181,-0.04586425778881239,-0.015148557760973364,0.0038757433720786084,-0.03694406365435064,-0.017085624127308272,-0.02572305865617654,-0.018981079598344143,-0.0017764852403246874,-0.004268072163250097,-0.039068640222889375,-0.04279309931102644,-0.02235210147100519,-0.0170802653041083
2191,-0.04652186375120089,-0.016121786643392935,0.003021701221337777,-0.036242181767829826,-0.016998824276265888,-0.025290789551114766,-0.01832557120657679,-0.001674310475660528,-0.002955038220511599,-0.03862781864851143,-0.0433565487666502,-0.023225985049100818,-0.017882822534844627
2201,-0.0463225964915689,-0.015767115619968915,0.0037272851477073285,-0.03720729824219689,-0.017852186154914507,-0.026399454253673082,-0.019675166763375294,-0.0010950601170612259,-0.003955882054324902,-0.03940005762946566,-0.043261788498834226,-0.02308319020067266,-0.018113660527897427
2211,-0.04673054713346611,-0.014608273610979727,0.002112043930320593,-0.0376597549481198,-0.017921045707495135,-0.026001034416936665,-0.01935324241812175,-0.000691222705980527,-0.0055330386292667556,-0.039243250870538086,-0.043903361451070405,-0.023152115297965528,-0.017371501928493353
2221,-0.047099251745404316,-0.015745677493781494,0.0026187791418458223,-0.035683178845283825,-0.017968979249309118,-0.026515230453196,-0.019722724877207255,-0.0013889623879131383,-0.0057691857289098435,-0.0383759116221327,-0.04507479884191,-0.023785911211423538,-0.01788730296704812
2231,-0.046891999372324175,-0.0168792007502123,0.003316873297482614,-0.036757536155762376,-0.019171577335210212,-0.02619383835705379,-0.01968978779138566,-0.00022202922324082762,-0.004968273046065187,-0.040191391312719316,-0.045154597177131564,-0.024054273474370398,-0.017542563410276348
2241,-0.04695339700792256,-0.015629885704077424,0.0023708132398773396,-0.03755703039025028,-0.019543923805512967,-0.026310698986896985,-0.019333320445677683,0.0012595461792762642,-0.00427591059562544,-0.04057719486885211,-0.04515760896495366,-0.024452802452660787,-0.0177164854729032
2251,-0.04768437011585093,-0.016131859198112684,0.001693590692166759,-0.037647537397509735,-0.018160291010650045,-0.02694925990561569,-0.02006260808616515,0.000669113349161562,-0.005011712120898102,-0.039770375193933796,-0.04581796303000397,-0.02461500744054743,-0.018927309506187096
2261,-0.0478035465977812,-0.01694003724296615,0.0009085558683383434,-0.037067280704956046,-0.018194237810476476,-0.026731930945712322,-0.020768219229385643,0.0010283372946887598,-0.005867571347512542,-0.03913139826282421,-0.045894014351227155,-0.02373999582978441,-0.01845949061374076
2271,-0.04800829434717334,-0.01819464441090866,0.0012232952261125147,-0.03671084015094089,-0.019036291960297012,-0.026607036159389023,-0.020127114797621568,0.0018733032589101587,-0.005891760844637474,-0.03881146249842397,-0.04626734613813299,-0.024323514405002432,-0.018610606852036787
2281,-0.048168898075814426,-0.0180263840936244,0.0014716651056776672,-0.03729284408819224,-0.01890525408282766,-0.026977449068695057,-0.019797676070748137,0.0015880528509776067,-0.006175354386756086,-0.04048211480147033,-0.04701493665731847,-0.025215957537151612,-0.01847741858913136
2291,-0.048983255116138644,-0.017716053136746745,0.0005801908202884356,-0.03724910172424288,-0.02002163618619749,-0.027205884683940328,-0.020178299188230945,0.0018010680628718929,-0.005310113709541087,-0.04077489380103315,-0.046748148621096136,-0.023975010905065854,-0.01836153245402819
2301,-0.04998727367227263,-0.018221426807618755,0.0006513076542596386,-0.03707119526775694,-0.019536353757765725,-0.026835349054130396,-0.02079905277732588,0.0015570826641495045,-0.0060944836291654345,-0.03981182871538151,-0.046345347960557386,-0.02541680456933561,-0.01829514930052055
2311,-0.04969548370295561,-0.01731417097584223,0.001549678386269871,-0.03715717520641544,-0.018639694061731486,-0.027399331462842735,-0.020925643687632285,0.001540910795757355,-0.007867142940649175,-0.03936336712963759,-0.04642091905441162,-0.026473564153129736,-0.018900731813886622
2321,-0.04965961585349297,-0.017146978417221088,0.00016462296653708817,-0.036870557528334756,-0.018964749400548563,-0.02742886476030753,-0.020706095086911392,0.001158773517925649,-0.006610354026013317,-0.039407685143129305,-0.04739100832842959,-0.02481351014858483,-0.01825151718396631
2331,-0.04981235142262945,-0.01792764620967934,-0.0003651242051227538,-0.03568968228845395,-0.01907615121359647,-0.02729267008173103,-0.020744762642341742,0.0006513095043755629,-0.006681476233383445,-0.040028735615476645,-0.04659275147876393,-0.026187127987028665,-0.01891020572241013
2341,-0.05037257619654915,-0.018364919576171645,0.00030350068497857674,-0.03486943971087732,-0.02119215403361383,-0.027163381855510378,-0.021137091174509896,0.0009950278354510234,-0.00782761134301671,-0.03899109339915853,-0.046399965293001326,-0.026202935264350764,-0.020548546449195536
2351,-0.05030450508925133,-0.01755515118726709,0.00011836367040797321,-0.034983554408568,-0.02193511214566684,-0.027584148160049456,-0.021778564380105385,2.747916811355754e-06,-0.007740259590940779,-0.03873576161826801,-0.04690204198314767,-0.025624952042170544,-0.020047821245772222
2361,-0.05017452181456512,-0.017869987111621948,-0.0013557828544844156,-0.035461035450065556,-0.019840798775887607,-0.028070548934614824,-0.022176447880539133,-0.0005574755880637454,-0.007770241994289812,-0.0395580468793214,-0.04594218060103978,-0.02592543993062608,-0.0203429673415056
2371,-0.051326951059810534,-0.018461237822576977,-0.0009849139233987256,-0.03583878031577791,-0.020018455451740632,-0.027886884767698978,-0.022523436875724365,-6.803217230135728e-05,-0.007716562069222659,-0.03875503216067385,-0.046709918118088015,-0.02536855711845243,-0.021040431544106477
2381,-0.05120031387842479,-0.019039715191669693,-0.00042105480415214594,-0.03555724127150443,-0.02073494666316147,-0.027503568078651945,-0.02257343998307148,-0.0007346690490657703,-0.007889639970040439,-0.03933223454236344,-0.0468133962357262,-0.025952475937926774,-0.02047595083406089
2391,-0.050635558726373764,-0.02017946634330616,-0.0012378940402459325,-0.0341635071711558,-0.02035532930995787,-0.028250103483303507,-0.023148861008910563,-0.0006800803014363366,-0.008010991354277113,-0.038553168717745334,-0.04629668638118867,-0.026961350937411255,-0.020740784269258034
2401,-0.050647887267031934,-0.018759556553509794,-0.001133604052396012,-0.03417945002986897,-0.021247768070740903,-0.028871859861273275,-0.023237350330651364,-0.0009084556349328776,-0.007511625890576414,-0.03824366566128554,-0.046130419481848386,-0.026773423733681845,-0.020931442380285506
2411,-0.05112172975126948,-0.018263931536109633,-0.0015795698635816852,-0.033784251808719926,-0.020904348254611328,-0.027266331571704737,-0.02288931151567395,-0.000595878411680482,-0.008683527654880663,-0.03888462707863393,-0.045936574786392674,-0.025581451563820967,-0.01973763414421174
2421,-0.051244795251900156,-0.01831478130578307,-0.003066313066749252,-0.03270633529680755,-0.0200215579879909,-0.028306521866774004,-0.02338615496544851,-0.0003810608646932517,-0.009028306155956844,-0.03760889260258841,-0.046149112304587916,-0.02551947481619018,-0.020686378647866797
2431,-0.051317725025820535,-0.01797928285935478,-0.00310328008383677,-0.03357827961996991,-0.02052802514156879,-0.028869347280353,-0.023713266808964982,-0.0015108714743018007,-0.009140194299345688,-0.03774066251984284,-0.04635581139238028,-0.027046834156204163,-0.02140117628344891
2441,-0.05201861147248722,-0.01754941803555946,-0.001902907174411254,-0.03261142622726794,-0.02033176657820361,-0.027777054660239386,-0.023764967521226248,-0.0005270711132105727,-0.00866224675836901,-0.037850388542152315,-0.04638662893374054,-0.026444428346621612,-0.02061099183138046
2451,-0.05203575736198757,-0.0173769231034902,-0.0025029242041743533,-0.03227658113837293,-0.020590323165225115,-0.0285029169537319,-0.024891788563808713,-0.00022029881915304212,-0.007887640952838063,-0.03805458387338377,-0.04660147381382815,-0.025363087340275658,-0.021012363108903524
2461,-0.051292005842004405,-0.017629745245209973,-0.002876522185231622,-0.03209385391108419,-0.020929600530982785,-0.02803211022570745,-0.025400139348616298,-0.0009429139461413846,-0.01038469722593566,-0.03900485579627864,-0.047060001799925755,-0.026568756293085923,-0.021280601824884317
2471,-0.05199656578639959,-0.01682251934171143,-0.002383319538233103,-0.03190465330544325,-0.02083253635539318,-0.027662520765523203,-0.02399102078569055,-0.0009452627133264138,-0.010414579056514352,-0.03854129931724634,-0.04712363594203719,-0.0267207463135533,-0.020467881481894695
2481,-0.05234024806996951,-0.017918538317823633,-0.0037021172900331247,-0.03195112751074825,-0.02154727286676358,-0.02843992128335781,-0.023597325825859355,-0.0005517598080147592,-0.008391961602165616,-0.0373759574459117,-0.04667441242950901,-0.027213434916143493,-0.021089225492562584
2491,-0.05153974154875274,-0.017694126623604523,-0.004394404783947881,-0.030945082179972317,-0.02209599235152255,-0.028943877747062686,-0.025114799215682427,-0.0013039319478750258,-0.008988927513730555,-0.03879226607304974,-0.045993800462254576,-0.026358997002983692,-0.021118714399616087
2501,-0.052325804654527866,-0.016181936104884123,-0.0036549719516799383,-0.03142247682935821,-0.02098654887518534,-0.02965044516442627,-0.02463630555681421,-0.0006914035897451975,-0.010072246101963247,-0.03836678091009919,-0.04638116802818339,-0.025886096688916938,-0.02044787530011044
2511,-0.05291522746670561,-0.017270088527544837,-0.00446030597194939,-0.030637677739769754,-0.022310640324011262,-0.029222375932343687,-0.025091130967927,-0.0005584658218742285,-0.009654639182350211,-0.036531412743207155,-0.04629392322796645,-0.027222305858486874,-0.02088570586238954
2521,-0.051698702047422454,-0.01762653374186952,-0.004644436897921931,-0.03029177710155853,-0.022777123063890643,-0.029780263174851513,-0.026134792646479048,-0.0011706018014212515,-0.009741767023019902,-0.03746680916610219,-0.04596935445308353,-0.027233882464403603,-0.022055255769253598
2531,-0.051811585189501075,-0.017425002227170437,-0.0040757568752523695,-0.031227161643976258,-0.02199060062187367,-0.029984716525348287,-0.025912362867810085,-0.0009066196390663828,-0.00911307912767349,-0.03798572416775597,-0.04768324006877984,-0.02736175237251629,-0.020880964208763918
2541,-0.05328107156066847,-0.018095899652580287,-0.005075374682677268,-0.030108326040452986,-0.023167030323162887,-0.029037848503530344,-0.02700827955786833,-0.0012025305528267421,-0.009563408819011505,-0.03725387390840308,-0.04814848054948968,-0.02724616515961183,-0.01978077453595133
2551,-0.053125595912861465,-0.017178811768917383,-0.006157138741639158,-0.030180476057084443,-0.023629764786756068,-0.029913595858751845,-0.027902377544329726,-0.0013764039213540968,-0.011036701485540559,-0.03648934145669726,-0.04673982272765255,-0.02751966165080751,-0.021674932598994633
2561,-0.05228739930742472,-0.015845972198899695,-0.005949753325007363,-0.03192512660471859,-0.024167371105233863,-0.030311355375595234,-0.02694021751652697,-0.0009212500321490026,-0.01018378250852499,-0.037135620032572314,-0.04797040478388896,-0.02666618735937709,-0.02206366615124418
2571,-0.05242072247606701,-0.017216696685634345,-0.005829924924989107,-0.030713628852240944,-0.024588391164711766,-0.02932400155994664,-0.027665294825801,-0.0012003605784177225,-0.010251673438336831,-0.037591526911026095,-0.04836498903858581,-0.026196167470693848,-0.021859965776888184
2581,-0.05339713024708755,-0.017339860644718135,-0.006306619366362662,-0.030085641776167814,-0.024707232283200757,-0.02966305559959196,-0.029542183030037084,-0.001474424512233345,-0.009866964638448066,-0.03740624712744938,-0.04723670574620819,-0.026654443308012515,-0.021950549399836924
2591,-0.05329124500456874,-0.016218240212720135,-0.007466627621179299,-0.030035106393534072,-0.024472739680882403,-0.02936743578546036,-0.03060428111476816,-0.0015374948276996303,-0.009326583729413654,-0.037809760735517325,-0.04927506338140707,-0.027430746787318376,-0.02332570770396306
2601,-0.05341804670008167,-0.01726745450804923,-0.007935166670957948,-0.029210289643787708,-0.025486792994203682,-0.027650874090255805,-0.031445039107754855,-0.0017918466828364872,-0.01093079014370124,-0.03793240531994497,-0.04893696302667812,-0.027108985397561854,-0.023071059243376775
2611,-0.05430486814306722,-0.016848660471298432,-0.006843861402976198,-0.02891618566441584,-0.025018817950251238,-0.028836014356872886,-0.031418932701898154,-0.0016456862398017205,-0.010056024162954362,-0.03753444135803806,-0.048696359777881636,-0.02757752771092174,-0.02280098941248975
2621,-0.053846970575588515,-0.015623260880086124,-0.008498155858469218,-0.027466283001945563,-0.025786220859564214,-0.029882387676081,-0.031628886642560625,-0.0015938318335353945,-0.01003313104951754,-0.03674915360729773,-0.04949110600737823,-0.027006741195613644,-0.02466734401981586
2631,-0.05365246162650193,-0.016865090583329415,-0.009137653529797223,-0.026775238177372603,-0.02675854184758386,-0.02989733715520167,-0.03244787276494997,-0.0013332848510043947,-0.011612596858504638,-0.0372931212239654,-0.048499009430224796,-0.025835737949703785,-0.023757619064988533
2641,-0.05412935376401871,-0.017394294301377265,-0.008483134270626917,-0.0273611961306042,-0.0265952582174363,-0.028524165780885603,-0.034165156463337266,-0.0019667971534084033,-0.012086882774815764,-0.03656509220540843,-0.049588069185892696,-0.027050379019109828,-0.023592229088772586
2651,-0.05415724769044483,-0.016551229085696693,-0.008924408388692805,-0.027284042904341454,-0.026584217369924605,-0.0283115156279923,-0.0349512474423415,-0.002249183755977332,-0.011677479874030084,-0.03593256317963852,-0.04940836004514605,-0.026786914029031626,-0.02367886002482487
2661,-0.05481310925793694,-0.015282326961597342,-0.009613640391509226,-0.026327346411450365,-0.026499012443252264,-0.028914049471057184,-0.03530177764548282,-0.001866552027948775,-0.009952753909102982,-0.03606451099424024,-0.048000691469669246,-0.027810002423877968,-0.023263602812030004
2671,-0.055116209759364376,-0.015507178343963734,-0.009274404265794066,-0.02509149969607629,-0.027529790483816097,-0.02841694142401079,-0.03698475176956738,-0.0019030386380941317,-0.010267525164889376,-0.03488581818812866,-0.049291544228960316,-0.026891457105643352,-0.024829572448953556
2681,-0.05441002905570933,-0.016697685128733493,-0.009669797725618236,-0.025354231797391096,-0.027938685897032373,-0.029207693650818815,-0.037494240724234046,-0.0023466757941532266,-0.010490249793936176,-0.0354858602568408,-0.04973614881352094,-0.025872502558292133,-0.025704122434783355
2691,-0.05462126753576122,-0.014910796702003962,-0.0096522671991669,-0.02547679918885252,-0.02858220992931862,-0.02949241442471832,-0.037129444271268235,-0.0029882963320418143,-0.011263028001342972,-0.03594879698784088,-0.04853713366804771,-0.026996038926170134,-0.023832899448159976
2701,-0.05477553300420539,-0.01476334419066894,-0.010734152086361949,-0.024534690883673382,-0.028319020931402244,-0.029303442366867778,-0.03805967906209956,-0.0025914408991502837,-0.011472562455176536,-0.03478832576133351,-0.049036107012036374,-0.026156523803288357,-0.024790416285431792
2711,-0.054602438528814544,-0.015699008585482576,-0.011037504093247967,-0.02473890470410963,-0.027648409575723776,-0.029487458271249278,-0.039576343914396586,-0.0012603370326021684,-0.009933736591170448,-0.03433622181949647,-0.04978867309490437,-0.026734273418190346,-0.025479873759688
2721,-0.054971806043704406,-0.017017407995134345,-0.009758726585106481,-0.0239937179979384,-0.028193696761358994,-0.02835047814240808,-0.039487402584969064,-0.0026306704907808677,-0.010743928122675956,-0.035236072082948725,-0.049951566395321986,-0.02733193675829792,-0.025122456529020898
2731,-0.05482630899043178,-0.017465042480470056,-0.011578574695832929,-0.022879128091916653,-0.027808643624620284,-0.028242352010372278,-0.03968659809072149,-0.0032823968508619975,-0.011715165528493342,-0.03406399164305102,-0.05091196897900039,-0.027151488427637382,-0.02452826203448617
2741,-0.05539955385046511,-0.017198226802718136,-0.01113790564287692,-0.023811574708035316,-0.028642122540890474,-0.028857312695059433,-0.040032060559431634,-0.0019108995308851062,-0.011722077023575691,-0.03261983596137907,-0.051280773130605806,-0.02673062725584348,-0.024883407647735382
2751,-0.05510086031712338,-0.01754220519403568,-0.011464158897546697,-0.024843441306490487,-0.028760412847465305,-0.028212103363265906,-0.041257361782830106,-0.0029690212127740107,-0.011942335395939934,-0.03376508313483359,-0.05175548015367931,-0.026656236141106904,-0.026266434740641737
2761,-0.05444995275026258,-0.015914309445959608,-0.012892041281329345,-0.023486678172567766,-0.028429574100199473,-0.028732011744669946,-0.04169518746803007,-0.004088518199504176,-0.011016198232360287,-0.03407795152574046,-0.05184762268737534,-0.02726046450246063,-0.025444968054990646
2771,-0.05504051402561631,-0.01543771018008148,-0.011693468754972508,-0.02339783659010521,-0.029207328318272174,-0.02938983116181836,-0.04130405825584931,-0.00285976880755949,-0.010636083888962842,-0.03291418801967287,-0.05161682244481094,-0.025351167860453976,-0.02390769555296787
2781,-0.05531720941921468,-0.015550593026369719,-0.01238716731599523,-0.02530995425925625,-0.028895087254834872,-0.02783332402137224,-0.041570036671825204,-0.0018662427855226978,-0.011446148449626836,-0.03309711668708186,-0.052332690652735395,-0.02668788755829806,-0.0246828525266859
2791,-0.05516042353959953,-0.01574038918064071,-0.012535561028858439,-0.02488518221344222,-0.029232943950561613,-0.02642352926205786,-0.041424976302724716,-0.0027161776044452783,-0.012031380627830247,-0.03332794803069417,-0.053207817672073686,-0.0288038633347857,-0.02530914888358981
2801,-0.05426517059951134,-0.016776228299499422,-0.013270967734536721,-0.025371006458686767,-0.028654446762866277,-0.02681691099270298,-0.04186076216890384,-0.003249510529191431,-0.010871327119227569,-0.03245728851047873,-0.053196344233313764,-0.02753337314163521,-0.024499514261459483
2811,-0.05394122409068105,-0.01668338857157645,-0.013527651989637058,-0.026539100909266068,-0.029077312584896924,-0.026340669206455208,-0.04114802229108184,-0.0029985895741205743,-0.011244411921536832,-0.0318187161163754,-0.053243236603000496,-0.02604421285514172,-0.026087139704184074
2821,-0.05458893041122104,-0.015096418381920787,-0.011910557873892027,-0.02642414050363854,-0.030408168462826474,-0.026270641470667256,-0.04129609590295217,-0.003333068220529855,-0.013036370015534763,-0.03275554725492003,-0.05331095976883252,-0.02529567514319429,-0.024256428426283172
2831,-0.054188385835299405,-0.015501663299065185,-0.013924994827663153,-0.026462006237267348,-0.03030923310936041,-0.027805284541102225,-0.0423074927931826,-0.004179600611277966,-0.012087959623527137,-0.033799931280902314,-0.05318858981658796,-0.026271305625879142,-0.02377069603315205
2841,-0.053582371163407985,-0.017790578954898738,-0.01480447698480913,-0.026970002742380993,-0.029097567842732357,-0.02843958886727273,-0.042211347208907374,-0.005042996597125198,-0.011709857564469179,-0.03339817151795922,-0.05279754381827776,-0.02743343587407367,-0.024678734412484537
2851,-0.05350699946902872,-0.018542241809605054,-0.01401353836354024,-0.02816710442158557,-0.029931574778882836,-0.027451046528298155,-0.04229965503131266,-0.004821581225548494,-0.012451462819668486,-0.03245563652670255,-0.05215494255458521,-0.02691822040582616,-0.024765609320883807
2861,-0.05279982414108823,-0.01781464293190609,-0.014830601727558656,-0.028931203278696388,-0.03143735330910546,-0.02744762795529545,-0.04279723477900458,-0.004145973659932281,-0.012237034646455777,-0.03207328543939798,-0.05286926723979919,-0.025601308446906813,-0.02487684587923571
2871,-0.05274383198857433,-0.019114088181236704,-0.015379434323305236,-0.02939149079967084,-0.03121984078202829,-0.028494614836879338,-0.04251235155522268,-0.004782953390696639,-0.012343531721149447,-0.0340026436469798,-0.05243685586597362,-0.026645819464521464,-0.02440673826568727
2881,-0.05256667404312748,-0.01935589437289669,-0.014862489547775876,-0.03004344536149762,-0.03153391657106313,-0.02824488623009085,-0.04302081660705183,-0.00551347306878572,-0.01314024852411572,-0.03336086028799895,-0.05161045556185334,-0.028269499812713393,-0.02510806684890644
2891,-0.05230404624459163,-0.017839366793693877,-0.01516810745778147,-0.03157766867386952,-0.03084869669855688,-0.027515888162533603,-0.04240545045959923,-0.005783172451379464,-0.012687428038028073,-0.03191015735264478,-0.05128855805435264,-0.028027774944757854,-0.025070364629220954
2901,-0.052658119790362404,-0.018581950561279488,-0.01605909294676844,-0.032626095121017995,-0.03081660788594569,-0.027769399935119128,-0.043151164657640205,-0.006998769798198854,-0.01301419919089937,-0.033185546403124724,-0.050388705726013415,-0.02744961367863477,-0.02575163772596259
2911,-0.051884686043639425,-0.01959499519414838,-0.01634257151868165,-0.03461997017294216,-0.031079367831722927,-0.028348591428546677,-0.044226692726459044,-0.006300317225478369,-0.012942863894417192,-0.033588006020541704,-0.050300510893654525,-0.027996753218449105,-0.025672215638672568
2921,-0.051280123694317024,-0.020033628942993063,-0.016921348239590635,-0.035509062606972196,-0.03144130278108999,-0.028311291189113998,-0.04322183401698827,-0.0057365990507098575,-0.01224371107912555,-0.031751722502852166,-0.05040506416587252,-0.02850797762817748,-0.024517101259667457
2931,-0.05141599022078221,-0.020154682453474494,-0.01621140445850755,-0.03480670486476114,-0.031079351646186255,-0.028203846677328163,-0.043099585350100854,-0.00779530453888382,-0.013133106250901536,-0.031991551072421374,-0.05051270606434647,-0.028804234898109432,-0.024979679675828946
2941,-0.05153329603834087,-0.020197038698191526,-0.016715067818680235,-0.036257879876956035,-0.031484489164503145,-0.027593765474987004,-0.04294998393401088,-0.006492173160586047,-0.013163025934560113,-0.032456612867153053,-0.049805515239712925,-0.028313790773676635,-0.024782978117314017
2951,-0.051525219255924945,-0.020148548468342332,-0.018616052380416838,-0.03735030228135743,-0.032052096958604545,-0.027483321379653407,-0.043317037384820636,-0.004801911879538776,-0.012973106651990977,-0.03177655477430631,-0.04966790747932452,-0.02716164251510812,-0.025208872413928225
2961,-0.05098041830118251,-0.018797471188240475,-0.017663558192727687,-0.037999600245636374,-0.030659359604258724,-0.026845630554296958,-0.04322998175343372,-0.005803691921923546,-0.01287427959654704,-0.031023210291408095,-0.04829905203603273,-0.02785126673094327,-0.02478382314549989
2971,-0.0512611257252142,-0.018963374837505133,-0.017369394539244482,-0.03871257865042664,-0.031075865536498277,-0.027121031750304114,-0.04297923111845745,-0.006430518052549873,-0.01315742032442469,-0.03067728000198719,-0.04650330486030578,-0.02839355925267384,-0.023730163984958356
2981,-0.051026088091602806,-0.020092838066652845,-0.017380685368623625,-0.04012474938264858,-0.030504744666327466,-0.02804945517744194,-0.04247556069272364,-0.006293031201875583,-0.012878943494372908,-0.03228287491258981,-0.047247931908395636,-0.0272873486927194,-0.02279668567689636
2991,-0.05126110273859016,-0.020641240294305065,-0.019397704087376646,-0.04094499011879972,-0.029704818160205305,-0.027350349606100603,-0.04351363783748017,-0.00695051097888756,-0.012706025789368521,-0.030704552373936704,-0.047591785204703835,-0.027900983628965825,-0.023424710655221354
3001,-0.05129139860383388,-0.019921667954650342,-0.020098176813047063,-0.04041045540168843,-0.030078276278875805,-0.02808429780298008,-0.04393988194387976,-0.006753623794370651,-0.013053097101824045,-0.029809768197335863,-0.0466803899540383,-0.02781043692383353,-0.023873454792765
3011,-0.05068332862656374,-0.01968459600600159,-0.019999284917279102,-0.04252437878344462,-0.03041229915234504,-0.02924344250325846,-0.04305689808188786,-0.006072797326765909,-0.012275499721433158,-0.031146129679107997,-0.04579455202697043,-0.02691429916268675,-0.022889541820949894
3021,-0.05078077309082139,-0.02114729190544694,-0.01970266441017599,-0.044302010414683776,-0.030820458142567536,-0.02765161867203424,-0.04384194975912426,-0.007042765458084044,-0.013035952233800621,-0.030317760448139115,-0.04585985770256894,-0.0270880504769269,-0.025032045720818852
3031,-0.05029283363793759,-0.02154196953346427,-0.019880201553877593,-0.04326620386188525,-0.030974899619804513,-0.02621059567275808,-0.04329754970565382,-0.0074412871373431945,-0.013923846904344145,-0.030013447976274827,-0.046405035281248244,-0.02697017441089447,-0.026014276115017932
3041,-0.05055750646157423,-0.01969456185287267,-0.02202170772120659,-0.04443733047229223,-0.030424832477700343,-0.02595911692581838,-0.04246381314245374,-0.006724728795943579,-0.013396526632324499,-0.030311559564974406,-0.04617350026887822,-0.02734984736613707,-0.025068895859183222
3051,-0.049923437986484145,-0.01958060977133101,-0.0213195368399074,-0.0447177380891204,-0.03087057397100365,-0.02663029205276507,-0.041913740036331984,-0.0063331464739515494,-0.012776995484596685,-0.028520541000283776,-0.04468007549365679,-0.026974038483371116,-0.022424837556909417
3061,-0.04956767528461973,-0.019985137907602733,-0.020767579801766946,-0.04524201862219544,-0.030961324172890787,-0.0279772938882137,-0.042721691249016445,-0.006987219198920114,-0.013660136341618941,-0.02896428372528783,-0.04514573444731441,-0.026238665580424397,-0.022158714401697126
3071,-0.050089934323305205,-0.01890584974888211,-0.020765596543213215,-0.04657742089208001,-0.030869311195985127,-0.02777372628892843,-0.04344226934916438,-0.007167289811630871,-0.014198899500530179,-0.0301412486978802,-0.04511032183994776,-0.026554605609357823,-0.02491628628542358
3081,-0.04942204214504622,-0.019861573557934057,-0.021713210852749625,-0.04623144535702018,-0.030912921660604088,-0.027913335730301664,-0.043587509101211876,-0.008256147251815546,-0.012922366690230322,-0.029895891063783063,-0.04383834202103603,-0.027098466247133586,-0.024450109444862905
3091,-0.04943268552592581,-0.01920663512480113,-0.022606666355976208,-0.046588307221114844,-0.031354499906738886,-0.027738115413664034,-0.04287845844848818,-0.010099592226178214,-0.01333657869744912,-0.029865965621258754,-0.043930870910224004,-0.02632643258238146,-0.023365665561967133
3101,-0.04896834496762339,-0.018262476509834907,-0.02270056197549605,-0.04751246203377216,-0.03218290563378197,-0.027186178756010936,-0.041624508900174474,-0.01015838605695003,-0.014140785076425914,-0.029610261806072003,-0.04425624626278669,-0.025433687202589088,-0.024158908697115976
3111,-0.048825444207529385,-0.018389273819219353,-0.022026881853174883,-0.04766859657156393,-0.032247615392721106,-0.026916159239190423,-0.04106063708580545,-0.008748570534084545,-0.013924692827948762,-0.029094577526348857,-0.04430751980442209,-0.025944828533611713,-0.025374590042071467
3121,-0.04894877013263987,-0.018033971841300265,-0.021777623016143454,-0.04801118054683658,-0.03142819736085632,-0.02698938503906221,-0.04021849146006571,-0.010260010476182366,-0.013324618252647575,-0.02902416174400279,-0.04461475879206127,-0.026452286289386534,-0.02576148623678346
3131,-0.047707199731121884,-0.017003080360188307,-0.022959458656563077,-0.04813355825049859,-0.03241071531068311,-0.02791514182287192,-0.03976189794467093,-0.010833984452172771,-0.013120997816801793,-0.029555835646275612,-0.04443632996801569,-0.02519583185482787,-0.02484843933311465
3141,-0.04779419739429282,-0.016256841660729365,-0.022994041569257835,-0.0469658231129312,-0.03382174683456131,-0.027800278668552485,-0.03996652660277038,-0.010385066817383725,-0.014039900093871183,-0.029106047044578948,-0.045257378494095654,-0.02564842788925694,-0.025512693996203466
3151,-0.04769507297082084,-0.016174294827004946,-0.023361279843100876,-0.04817180735020746,-0.03229934250530024,-0.026791042616220312,-0.04106068126020505,-0.011775881084669121,-0.014068410978671767,-0.028825341415994764,-0.046078554674043856,-0.02714296320801019,-0.025039998722035196
3161,-0.04708079068059727,-0.015310258153198609,-0.023704601518367046,-0.048485787308981836,-0.032717665860297875,-0.026898338511563417,-0.03979985481606764,-0.011985338562363746,-0.014604677194159709,-0.029425173414940435,-0.044697386694794394,-0.026459934168722297,-0.024860727315953787
3171,-0.046234985993098617,-0.01570335021820231,-0.02394326959612282,-0.04777584828599279,-0.03392584299600883,-0.02602992665795258,-0.03847516929228649,-0.012656081464878843,-0.014612075285240477,-0.030864774185520045,-0.044535093278630984,-0.025857062469822206,-0.02604449683493699
3181,-0.04573207002204088,-0.015369049874008934,-0.024694411995199415,-0.04779904821475712,-0.03419192367379419,-0.026002267024127383,-0.03923936655823336,-0.013642005253816486,-0.013258572105531169,-0.030873432369111053,-0.0439446650240369,-0.026218437624338387,-0.02635713402788146
3191,-0.046019935087320246,-0.01465395933446093,-0.02362396405093153,-0.0479214586469485,-0.034952012049708096,-0.0275656118379617,-0.03998096712101113,-0.01369775608570977,-0.014995929319919141,-0.029492872033745926,-0.04375995987427096,-0.026568358810504716,-0.02611208300590328
3201,-0.04522478759681724,-0.014137035394721548,-0.023798900551738392,-0.04816589127039041,-0.03475006986808733,-0.026930571535875775,-0.038569650345771804,-0.014001317257540512,-0.0163756135446769,-0.029059236338673404,-0.04431966775877556,-0.026645867532975227,-0.025409749144791542
3211,-0.045146774994981764,-0.01211556299295812,-0.025927286804310945,-0.048588348173590874,-0.035907707000018455,-0.02593198416583533,-0.03858136551587747,-0.013084062141713532,-0.014072384440408528,-0.0300825991586633,-0.04449232307573137,-0.02653696813628968,-0.026901906108494467
3221,-0.045419558807568906,-0.012277372192792568,-0.02506354745766225,-0.04977455244982877,-0.03677032358798878,-0.02595626383047605,-0.03954179603656581,-0.012503710648518917,-0.013381425560834579,-0.031118500328159826,-0.04607500125263953,-0.026108506578362296,-0.026770288483751854
3231,-0.04425574339678528,-0.01210169547581003,-0.024342098751700236,-0.049024366332005284,-0.03392343363348328,-0.025552319865864294,-0.038183403944443375,-0.014132453644749165,-0.014881750404541308,-0.030574155302491635,-0.045731179020299925,-0.026846998291423924,-0.027114833511339503
3241,-0.044071768270979236,-0.010897514589381917,-0.026455438732353426,-0.04938379845109547,-0.03526490556473044,-0.02553897005397588,-0.03953200678727588,-0.013365833698246229,-0.015226937853965727,-0.0300041896515905,-0.04459297058253049,-0.028179568568621128,-0.026252260668076545
3251,-0.04417936871517615,-0.01029522555627887,-0.027243760868274132,-0.05031492062062962,-0.036461446295012044,-0.02500681973805476,-0.03998961797448837,-0.013641700710701535,-0.014848171293633892,-0.0308031900250699,-0.045733503006296104,-0.02568208955292727,-0.026291021667303717
3261,-0.04321058401076439,-0.010347602226191108,-0.025953536341251714,-0.0509396267164823,-0.036093483107298305,-0.025779650580115925,-0.03891700824699833,-0.013881331509666795,-0.014382058559530533,-0.0319565142036376,-0.045364514661217645,-0.02531593803969498,-0.028249213682312403
3271,-0.04365972119277245,-0.011766371670186692,-0.026589925739069854,-0.050434042814990906,-0.03735575408083902,-0.025312447525414106,-0.03797921876518734,-0.013190595025268748,-0.014558092554533525,-0.03205963272076577,-0.044220926812465824,-0.02644467355303077,-0.027118816220273928
3281,-0.04374339409174238,-0.009760652760337624,-0.027830672472785617,-0.050860862135165774,-0.036104755838357844,-0.024417725762242725,-0.03756824463729066,-0.014607692280891066,-0.015177590930404532,-0.0315808726544301,-0.04486404110227564,-0.02503453783255154,-0.027135564024273813
3291,-0.04293403178879687,-0.00860237189384976,-0.02719402670929142,-0.05101593406322101,-0.03641548552209668,-0.02541572308823864,-0.0390254307092026,-0.014753981737202573,-0.01436255973861306,-0.030771766568059543,-0.044889136812407374,-0.02559613674179099,-0.028020284844458142
3301,-0.04311655530932386,-0.010873680382749547,-0.027123679870434392,-0.050730744664165474,-0.036766443934311534,-0.024654963249194882,-0.03975715071984985,-0.013923131343165964,-0.014766018460497108,-0.030752344404650838,-0.04402967672557958,-0.024802319681518546,-0.02855707165623781
3311,-0.043148159509336426,-0.010044279379329732,-0.028218204200980822,-0.05230477088213083,-0.036964031535052476,-0.023178798872578427,-0.0393494391757461,-0.014062892032060445,-0.015586348113363697,-0.031822699570764716,-0.04395586800562439,-0.023880132251070846,-0.027062337419717176
3321,-0.04269748682446213,-0.009547155616101862,-0.027188274014391715,-0.051548666580646565,-0.037952965131348125,-0.022839951331567073,-0.039270319422846006,-0.0134327267661345,-0.015413229897770095,-0.03229743623808322,-0.04378298094488473,-0.024544714545616853,-0.026671494678512597
3331,-0.042350561981287,-0.010852545414053155,-0.02832467034797968,-0.051287142236099724,-0.03787299391851114,-0.023920508488799872,-0.039224102324911504,-0.013475293686665618,-0.015185039432245102,-0.03173160888066341,-0.04318264505132884,-0.02433408185054544,-0.028257011925530973
3341,-0.04171866722202998,-0.00978762274418182,-0.0291202565101916,-0.051886846286978025,-0.037693768711254724,-0.024084334979805378,-0.03891947325776472,-0.012316198229193874,-0.015384988998836344,-0.03178125599954345,-0.0444315675033393,-0.024105044921739628,-0.028370760278216396
3351,-0.041926882504368566,-0.008957444877965372,-0.028850626993330703,-0.05105967560590006,-0.03703777734006884,-0.023101325995937085,-0.039650509997336096,-0.0129381195787231,-0.015036469759146662,-0.032570621766760344,-0.0454162277629692,-0.02465378427547243,-0.028947368736168183
3361,-0.0417093308005491,-0.010312532837926306,-0.028806773806068314,-0.05023530086444953,-0.03743808245313303,-0.023553693367158672,-0.039697832017172564,-0.014336769857632877,-0.01531486789741859,-0.03292630462304293,-0.045970704530049596,-0.023448145681473874,-0.02943255559364284
3371,-0.04069963613371327,-0.010926972358879404,-0.0291249348201431,-0.05143200087782833,-0.03810498804788667,-0.023239808019273833,-0.039913270829453854,-0.014039563875737038,-0.016124813874347017,-0.0320953912075448,-0.04727351277791245,-0.023572420536033242,-0.029490482081114128
3381,-0.04134927744561118,-0.008274555740612814,-0.031417414868048374,-0.05065387828392184,-0.037912233181981544,-0.021715250452855096,-0.04021261019159418,-0.014579369294423111,-0.01513671738350805,-0.031152442182356372,-0.046831502480443224,-0.024717726309835562,-0.028930785071354177
3391,-0.04123949956063541,-0.009157268728386967,-0.030595100734728285,-0.04837547434897101,-0.038295479671110494,-0.021286199989401823,-0.03909510573077209,-0.01435546488721312,-0.01575966875565269,-0.03126949748997811,-0.04724531949885296,-0.023369852293222464,-0.028550465172879104
3401,-0.03969717817846503,-0.010971867962686167,-0.029594654959515954,-0.04898758528478721,-0.03903133845036662,-0.0220231896520015,-0.039298938826707985,-0.015861774956788414,-0.01654930609124077,-0.03141335577224873,-0.04766629113750327,-0.023530338496448745,-0.029581653221339498
3411,-0.04010661278199864,-0.00918035992528893,-0.02991257622954501,-0.049914822915215366,-0.038579477163521156,-0.02135357707533115,-0.0399029744776007,-0.015435572991770124,-0.016019602929965873,-0.031248396970297417,-0.04824272183191511,-0.023547782270803962,-0.02896705923119397
3421,-0.0406359988074525,-0.009155551473258493,-0.030976389042743517,-0.04930808664759463,-0.03784738105905143,-0.019545030391007724,-0.03907252568295653,-0.016480005412975778,-0.015927296881653095,-0.031465904920282194,-0.04783378587775366,-0.023370994218223175,-0.029590532207687613
3431,-0.03998001897798001,-0.009209587195805485,-0.03123442709172102,-0.04833655982737308,-0.039564957945046726,-0.020576561734171266,-0.038924872076631534,-0.016831133439835545,-0.01579323775958354,-0.03092778684974238,-0.04876990651944947,-0.023664915518832604,-0.031226460088837366
3441,-0.04044297465167234,-0.00943995106517463,-0.030531927344558674,-0.04772944971263919,-0.03978218413041178,-0.02039952265245535,-0.03975093187918971,-0.015125680400873767,-0.017398876701544365,-0.03030672009586923,-0.04997227099677075,-0.023363563927936447,-0.030157976319844383
3451,-0.040883633990524644,-0.01063139338402245,-0.03089826936772911,-0.04702676367195856,-0.04043008831454258,-0.019174432432942232,-0.04019212353881178,-0.015969376231682295,-0.017522957632306914,-0.03078041564161644,-0.048264852605654454,-0.022736503999805164,-0.03006907874531927
3461,-0.039703601602676705,-0.011304184794357854,-0.03090305870716949,-0.04875800744190584,-0.040474144422304924,-0.01827047207811656,-0.04147536279458931,-0.01719385054098464,-0.01645824064812756,-0.03092820353344322,-0.050304461200604486,-0.021636079555819036,-0.029315463273252313
3471,-0.03952709828137628,-0.011038710952833958,-0.03032895441690454,-0.04832631738032723,-0.04047877679201468,-0.0180622518836484,-0.040935898880229124,-0.016979965227772887,-0.01698840303534452,-0.03015762260696104,-0.05187616829373193,-0.023008506351785925,-0.02897888598957743
3481,-0.039860791317037916,-0.011093744491654591,-0.030734448871527143,-0.04647563390822572,-0.04101978656168219,-0.020081374296120495,-0.04083314605225356,-0.01578244241488886,-0.017257230867871457,-0.029674237682894046,-0.05047159050858393,-0.02242074106208808,-0.029705192394598855
3491,-0.03943858443369117,-0.012294896250151224,-0.032262295250870356,-0.047036384976871556,-0.04087343936406657,-0.018940508102212383,-0.04176241725425045,-0.01614060281889474,-0.018232390349748974,-0.03012942838352013,-0.049714617682690344,-0.021168236743435105,-0.029504097929321314
3501,-0.03966697199695859,-0.012476298420644872,-0.03199987140946524,-0.04656768128035442,-0.04142168745131608,-0.016936193267871175,-0.04292319073124126,-0.016882149998748496,-0.01712614683253673,-0.030543862503178355,-0.05125156644272466,-0.02160010061862533,-0.02942481360426747
3511,-0.03883494579945853,-0.011299464671912104,-0.03144956505092114,-0.04599212701372408,-0.04172100976520942,-0.0177891825556037,-0.043790813727570696,-0.01686494120102251,-0.016467730538091384,-0.029587838980001096,-0.05199628348960209,-0.022282939517674388,-0.029737583203102807
3521,-0.037572100770498884,-0.012727621649438373,-0.03184033817837682,-0.046244418012284766,-0.04197495181995854,-0.01887836846898503,-0.043054539910642835,-0.0167339033291846,-0.017125410581316117,-0.029167828575633336,-0.05176671618832278,-0.022379676069365154,-0.03079030453022511
3531,-0.03746682587453747,-0.013821999804626284,-0.03202600903807501,-0.045516891125572154,-0.04111397515985991,-0.019023666327105872,-0.04316650712965236,-0.016139367686551935,-0.016592514244379398,-0.02999530060379057,-0.05153112773574427,-0.0215790629986345,-0.03057701331677213
3541,-0.03762466981984245,-0.013040297648891586,-0.03332888018966646,-0.045151639248943526,-0.04137082361773583,-0.017214958646787647,-0.04414162080585678,-0.01651349459982873,-0.01726579868322849,-0.029498198919220488,-0.05099867641206109,-0.02186989589133275,-0.030193474139243604
3551,-0.0362399289260142,-0.012749479014663851,-0.03215353127673816,-0.044680840660721755,-0.04200531191097204,-0.01605526009113758,-0.04573405238585622,-0.016790394591197057,-0.017876112833011198,-0.029432857759972474,-0.050703466446339406,-0.021056927463437083,-0.03024714952432378
3561,-0.03699796414215462,-0.013422685693095104,-0.03187767977427071,-0.04283988229676058,-0.041383714054545814,-0.016185681029980335,-0.04623307748058827,-0.016903708140614572,-0.01693084227006583,-0.02916864899035234,-0.05167535143081774,-0.02002471366651366,-0.03025468841008357
3571,-0.03746397305552201,-0.013973336220826285,-0.03281937327141722,-0.04431890125871239,-0.041064058478932686,-0.01641699923479297,-0.04606978530199247,-0.01808531147619723,-0.017296192997193763,-0.02937660644223819,-0.05219938125216691,-0.020048475638529777,-0.03051363649926476
3581,-0.03568894259834314,-0.01298248875847168,-0.03173434817796452,-0.04467435696957421,-0.04075640422905733,-0.0163831512546729,-0.04683883676472321,-0.01650303354920207,-0.01815083667196548,-0.02926380101518547,-0.05115428321712369,-0.020450740214839974,-0.0307777445397021
3591,-0.03539475966222173,-0.013026138028350776,-0.032465253861631994,-0.04417988634812165,-0.0407664112147451,-0.01580633701168453,-0.046848926515689435,-0.016597739581292674,-0.017433741269057047,-0.02822233526633,-0.052069681198157323,-0.020600474592149576,-0.030067216698033368
3601,-0.03510635271655117,-0.013640355946095662,-0.034034081543632876,-0.04422895453165373,-0.04140141866570486,-0.015932915300372694,-0.04662116410307944,-0.01727661920714357,-0.018572018052808628,-0.028654581871147673,-0.05254733518238948,-0.02128146844434766,-0.030312347785261602
3611,-0.035077731596701384,-0.012380917305678779,-0.03293670035476835,-0.042891036794829786,-0.04063720657996634,-0.015904629488280485,-0.047464239161658164,-0.016134140648903082,-0.01842026710945911,-0.02765654040611168,-0.05233703015490918,-0.02014283406160132,-0.030730563249934572
3621,-0.03538446388176037,-0.011510988973349671,-0.033445104974705854,-0.04233216301908989,-0.041045343891277175,-0.014693940429574925,-0.04773238243052774,-0.016189706772647548,-0.01754433973294228,-0.026008827571041043,-0.05246974101466233,-0.019678870769410266,-0.030259807981324466
3631,-0.03510086090204929,-0.012115641828074428,-0.03510605794224889,-0.04263954028790184,-0.04246893691866062,-0.0149688960882571,-0.048463161256881784,-0.015778053761254657,-0.018999405332967234,-0.026162339363980148,-0.05163934782712809,-0.020257483391069517,-0.03009617092997139
3641,-0.03583698507882033,-0.012760406076913509,-0.03498033839428573,-0.04279452386216143,-0.0431387989865455,-0.01511888323737475,-0.049138460787919246,-0.015601026856170288,-0.02018702680564849,-0.026266464616299917,-0.05126168862159075,-0.02054939256629973,-0.031755168161833255
3651,-0.036571721711527436,-0.01212494265687202,-0.035321129458776294,-0.04206157891264435,-0.04401556501904397,-0.014241435253565313,-0.049021832755428804,-0.015349677470996545,-0.01989549691972649,-0.027071100254939195,-0.05188323279692482,-0.020521418136344255,-0.03159848395320338
3661,-0.03619066372605694,-0.012329125539300592,-0.03570001066719268,-0.04125760285615013,-0.044127587089011114,-0.014069735049201598,-0.049455879987819376,-0.01612677530324756,-0.019270438787649245,-0.0270493634497189,-0.05124778165784786,-0.020409843881120805,-0.030284695629101927
3671,-0.036165307514903204,-0.012666750890723125,-0.035774981217672794,-0.04006806293894764,-0.043587038130255565,-0.01425410926658432,-0.0495169036685716,-0.015608827243626836,-0.019255429952140017,-0.02616294111934106,-0.05063268126339313,-0.019922730739800394,-0.031844315054956066
3681,-0.03647057380010661,-0.012433357623306236,-0.03463112604493123,-0.04087255126688503,-0.0449954169327529,-0.01322347634220603,-0.04977278773221046,-0.013494522499526193,-0.019121979976509332,-0.02668130906052546,-0.04969518088396371,-0.02008652054366846,-0.03111299180065894
3691,-0.03782671297987504,-0.014213155393033135,-0.035907957253626124,-0.04175515904647181,-0.045133391882252565,-0.013041234736553706,-0.050602793330968135,-0.014616896931972009,-0.019927160562638664,-0.02633967874251732,-0.04870347346962693,-0.019946395522817646,-0.031166026538645853
3701,-0.03709041912704396,-0.013438717812304801,-0.03673716679288331,-0.041655739095428045,-0.04459338315592337,-0.013467415277246703,-0.050221881838415264,-0.014858213057512476,-0.020571343166024186,-0.025333476607138666,-0.04882157663486461,-0.018438145915017305,-0.03181774157152002
3711,-0.03653145543988682,-0.012392431340478198,-0.03558246679334677,-0.04175547287475583,-0.04591991508337825,-0.012449023108492501,-0.05051912627485309,-0.013230300557119542,-0.020763222348324905,-0.024960781941648257,-0.048205237215687674,-0.01882061965055435,-0.03200164993779732
3721,-0.038315357598972484,-0.01399872318913709,-0.03642476567001364,-0.04092195731478719,-0.044644768184035344,-0.011831226544345054,-0.051062591982489434,-0.013916513318252003,-0.021002995887442467,-0.024460388386840178,-0.04761190241904907,-0.018743082217767014,-0.0316989185475382
3731,-0.037999660249217894,-0.014215868820559054,-0.03706788239019452,-0.042309707913487,-0.044105875108835874,-0.011565324275678723,-0.05063429639264039,-0.014488625143502812,-0.021170307767162562,-0.025315501675124325,-0.04733753153940145,-0.018117637862604737,-0.030074358206827478
3741,-0.03689792795127578,-0.013028121142327015,-0.03624232116668733,-0.04365701725455535,-0.04467993966341723,-0.012814236044039256,-0.04942595599484843,-0.01317858279013176,-0.02124411565932457,-0.025004359744221483,-0.046835231546844144,-0.01871507603056049,-0.031222530296533935
3751,-0.037188235376582,-0.012203950517373949,-0.03675196763352677,-0.041930165831920205,-0.043915247286472274,-0.012481242597538727,-0.050295842174354774,-0.012241843557317653,-0.021218733664728203,-0.022287921838639195,-0.04503018641521476,-0.019971186358974515,-0.03123186880507358
3761,-0.037728124718683004,-0.014498658234616385,-0.03821512312524934,-0.0406774588096744,-0.044451810507690856,-0.01136736297338281,-0.049856297393050045,-0.012812382757535967,-0.020952806630355737,-0.023583768191617963,-0.04473451999062966,-0.01903153214324691,-0.03117950542508967
3771,-0.03744364586347825,-0.014564117085607797,-0.037435012659188735,-0.042478813386119516,-0.044595905100859076,-0.011059646168184773,-0.04888802615145884,-0.01338025495520941,-0.021227735919470046,-0.02310994678072429,-0.044520323671122165,-0.01742700644571556,-0.031966444218520115
3781,-0.036244824157153493,-0.013781202948018054,-0.03727859545195987,-0.04204763988677967,-0.043059102079729815,-0.011335729548094559,-0.04947301232157571,-0.011304306120624876,-0.02157284922545864,-0.022439595995264752,-0.04275656014025124,-0.019609680599608017,-0.031209583838294565
3791,-0.03624816773504972,-0.015248627202670983,-0.03773440352926173,-0.042357458421080324,-0.04322046242400503,-0.012219226486772147,-0.04953016622722012,-0.011196158794262287,-0.02169697156767577,-0.023107711841526105,-0.04321762224089499,-0.019381504843252847,-0.030871730338231547
3801,-0.03683120209716761,-0.014104639949764089,-0.03861993285390703,-0.04187595908048953,-0.04413617771466526,-0.011289753922302177,-0.050624735470150874,-0.012898877824957414,-0.0223012541351211,-0.021202312240748068,-0.04311660917253446,-0.018027422522841847,-0.03066547424385745
3811,-0.03625617727141384,-0.014205950058948338,-0.03777261884754801,-0.04170095755143386,-0.04281704923393783,-0.01148755935641996,-0.050425663487851366,-0.011906480193962588,-0.02076783485517083,-0.02151993473030632,-0.0416007644076162,-0.01927917877197277,-0.02948901037734708
3821,-0.035741108818305514,-0.01430523859010725,-0.03737355669355687,-0.043051581946783705,-0.042344988406126396,-0.01148389148123219,-0.04984199725389267,-0.011765095635309544,-0.021216175655229284,-0.023904850477556187,-0.04174002630289361,-0.018781520742390846,-0.029568329368087693
3831,-0.035456836680199694,-0.014371001974235348,-0.03826626301986654,-0.042068964664919564,-0.04301178743041161,-0.011343961325667043,-0.049322453719929875,-0.012338993012681963,-0.022072920091555044,-0.02441634353087776,-0.041677309739589774,-0.01808687826479433,-0.03164550557704618
3841,-0.03618052427563727,-0.01443106332028371,-0.03838050631881231,-0.040990240834320534,-0.043393379192650426,-0.011606985693584971,-0.04924313538709198,-0.012302330685435578,-0.022504684068558066,-0.02230520135847064,-0.04119452326166763,-0.018472685600354876,-0.031143639729062218
3851,-0.03606091018426138,-0.01369943363081547,-0.03811601926865481,-0.03956169747300841,-0.04297568810170797,-0.011196083905369282,-0.050730892775961364,-0.01168959900632559,-0.023190472106144916,-0.022690670318819838,-0.04078471196198292,-0.019450576574752174,-0.03128625596583613
3861,-0.03546559457156234,-0.013408505800102805,-0.0386390789946125,-0.03967539186116468,-0.042409708855968745,-0.010873022699754653,-0.05140190284508171,-0.011423124073985975,-0.021076632764628712,-0.023498322626575738,-0.04077433396972212,-0.019661650323366038,-0.0323073209217126
3871,-0.03613221931950042,-0.015122783773822032,-0.03969132797388304,-0.039562994629989065,-0.04288640298562259,-0.009601569193677528,-0.050299253535901776,-0.012431243857859365,-0.02268348337090585,-0.021674453560160456,-0.04031270832023919,-0.01968144750073119,-0.03254845990290858
3881,-0.0358867108632269,-0.01581679616733271,-0.038363151680613654,-0.03935962153307089,-0.043400618373448795,-0.010490638460636885,-0.05035712368367958,-0.011622445411512264,-0.024086802750970346,-0.02235594673117698,-0.03879800327099847,-0.019343149277212146,-0.032291266206777455
3891,-0.03554303443006522,-0.015721637494078643,-0.03884982901218389,-0.039656215963752586,-0.042427009418994126,-0.009362466035905796,-0.05107542644650657,-0.011562288122389377,-0.0229976861213057,-0.022727687862134006,-0.03756450080839854,-0.017621035400006452,-0.031693121030791985
3901,-0.03570071338249782,-0.016393826390025613,-0.0403759818706267,-0.04162945013858886,-0.0428356780846596,-0.008699987003487588,-0.05103122363436576,-0.011938161647492233,-0.023691550012577008,-0.021899826831060648,-0.03603779413222167,-0.018458436546555008,-0.03291437574734647
3911,-0.03575111790169085,-0.014959433047107387,-0.04040746730711041,-0.04190673609733073,-0.04423695274244547,-0.008125456062950683,-0.0507200854510705,-0.0127334291970701,-0.023371271178411736,-0.02244100336288418,-0.03569059282301298,-0.019978726092560208,-0.0320402191015259
3921,-0.036101188963504345,-0.015977982729477043,-0.03974429321585448,-0.04086961225613813,-0.04383895210202857,-0.008312663624534821,-0.049958367438112966,-0.013694556103927471,-0.022874710086731267,-0.021891633315437982,-0.035918727346013195,-0.01983203274855123,-0.03178276846628479
3931,-0.03602010949052281,-0.017085906176290282,-0.03913819843089603,-0.04105766786782224,-0.04300103662616643,-0.00934781814605377,-0.05066253226595437,-0.013412178195047994,-0.023481339764563125,-0.022721289861328244,-0.034812585080487755,-0.018003648464529308,-0.03167682420857152
3941,-0.035777616529570906,-0.017255882575638683,-0.0405241222436176,-0.040496354837836444,-0.04191609001487276,-0.008202066874258378,-0.0498984782711077,-0.014178809256189879,-0.022643058292899122,-0.02265595017665428,-0.034273712361701104,-0.01724429477470464,-0.030521259782087022
3951,-0.0350010402275209,-0.018216299229639504,-0.0408669846287538,-0.040450148774333575,-0.041991005034794034,-0.009243831200804523,-0.0482008987316559,-0.01451554076707778,-0.023424477249387173,-0.02099627554313101,-0.034696745154759234,-0.018350944925483257,-0.03271261817251408
3961,-0.0353924519834866,-0.017782262807864508,-0.03947825699013645,-0.04111992994497906,-0.04138069561161596,-0.009040893542591364,-0.048435026600074677,-0.013898940263005154,-0.024129613948661068,-0.021409058457208162,-0.033810676713048674,-0.01834424951958015,-0.03182251921932363
3971,-0.03633305343347403,-0.01849034907232916,-0.03877468734122242,-0.040585238598118724,-0.041377297248745934,-0.007594792866806874,-0.04703851690076975,-0.014412698005964366,-0.023091455495254345,-0.02072887052860866,-0.03155807102013993,-0.018253491011286718,-0.030541159105285254
3981,-0.036679171625239516,-0.018929890668990503,-0.04055736770484254,-0.0406617260668384,-0.04133112238850851,-0.007997698140902811,-0.04674585029502922,-0.01578421950857185,-0.024014491551154427,-0.020131419090010153,-0.030893817319336457,-0.01799951615717397,-0.031735270237900584
3991,-0.03710935659874219,-0.018126529730047813,-0.04067691399307618,-0.04141064595347903,-0.041086268712863305,-0.00833509892719298,-0.047557284518568395,-0.01486971960906631,-0.02390085344509254,-0.021668972477823168,-0.03210454987473544,-0.017821509723543693,-0.031989916272804717


==> Figures/Stylised_Facts/buyer_pi_curves.csv <==
omega_3,delta_price_3,omega_5,delta_price_5,omega_6,delta_price_6,omega_7,delta_price_7,omega_8,delta_price_8,omega_9,delta_price_9,omega_10,delta_price_10,omega_11,delta_price_11,omega_12,delta_price_12
0.10843795164604178,7.183971033952741e-05,0.10963636834731466,9.08766404130936e-05,0.111173813588818,6.919831237577828e-05,0.11067976126144995,9.219832798320245e-05,0.11342602279901873,0.0004809790735028461,0.1130935012711341,0.00011318344463488089,0.10871007840108785,9.50428656800284e-05,0.1114882897973119,8.064555844633503e-05,0.10371489619914126,0.0001414483470657165
0.14952422212118557,0.00015360352149546542,0.1412567740277509,7.474628819137408e-05,0.15249061127890004,0.0001619784187369744,0.1500208481735822,0.00037227597469693887,0.14547715793884866,0.0004312000340342072,0.15319935422280814,0.00015045749450745568,0.15222257092233404,0.0001851247762760732,0.1474095573654279,0.00014097171504775293,0.14375197979500945,0.00011762914957710105
0.18199138198769346,0.00020662071376618483,0.1903583087720219,0.00019407429052085797,0.1816604588845946,0.00022965572161234133,0.17963076812140655,0.00025712949815940873,0.1800004816813456,0.0003851207996538433,0.17977159106590437,0.00014416960185791508,0.18040059213106996,0.0001620307270400789,0.17911147708687158,0.0001527203478450561,0.1854602121933161,0.00010881273409195296
0.22531025262321444,0.00019985664488834524,0.22391969685912877,0.00021787253641942925,0.22236906260945596,0.00021007060484913305,0.2238847092166252,0.00024231730686177585,0.22399348177098438,0.0004578363932589959,0.2242661613676927,0.00014916561604006758,0.22299086171098823,0.00015837731866843544,0.22575187420972254,0.0001523970739865242,0.22157843679646883,0.00011503012659230894
0.28214422147594226,0.0002179017003052794,0.2819810433309617,0.00022283283695959916,0.2806134006373145,0.0002247345780845988,0.28300153619901164,0.00028576219429088027,0.2803218582059892,0.0003453457032548624,0.28159169124612615,0.00014142546764075076,0.2813952600837583,0.00015466339976568326,0.2822142794568774,0.00016589202401905566,0.2817567214298781,0.00013037401039327315
0.3546768026612482,0.0002297806036895962,0.35304849788425097,0.0002179286904517707,0.35551349930890586,0.0002636499446371071,0.3565018187271633,0.0002747607839800388,0.3541675322941321,0.000439199024258356,0.3583615793052673,0.000155369903140396,0.3551542946756627,0.00017386781126977097,0.3521218776365824,0.00014521714356822025,0.35329393102356627,0.00012588624288628172
0.44575851839702935,0.00023658175549043215,0.4446056938110427,0.0002756154166934282,0.44365200867569904,0.0002717606392932645,0.4477032120367902,0.00026994621563690196,0.44571146798099115,0.00044767522331627283,0.44617276757877417,0.00015658656287057294,0.44388595052708724,0.000167318823479921,0.44620615341269204,0.0001957194413325508,0.44601455803042805,0.00013251122234472738
0.5615020058374912,0.00025477593311256643,0.5619632127234307,0.00027414995183924746,0.5654782219201593,0.0002797648037773754,0.5654774840640112,0.00034963883477744627,0.5599929342057036,0.0005144362475493202,0.5631522112713648,0.00016499274154037694,0.565669933007539,0.0001773789227336463,0.5613161190539994,0.00017963086027871183,0.5628741307186584,0.00014075990445258058
0.7109946383180066,0.00022265716418348492,0.7075711250657231,0.00029354086745652074,0.7079548371049942,0.0002728548351733463,0.7091296165827385,0.00027954244500422924,0.7047174869499003,0.00047022263567957653,0.7163942364965278,0.00014508049919911885,0.7133226573546604,0.00020519709102773725,0.7097616256399353,0.00018948028192513301,0.7098984880919799,0.00014661948055353863
0.8938604629840924,0.00024896391839513804,0.8898528675036003,0.0003127192995261344,0.8845423960959183,0.0002977911372569964,0.8805186198955972,0.0003020499290665444,0.8928660360458114,0.0004884148914378054,0.8831966542748136,0.0001805903479741738,0.8793181027071449,0.00021546748192751152,0.8899738041156854,0.00019404911280699013,0.8917962653665186,0.000172426189835787
1.1190054109021523,0.00028885933251850257,1.1176042633263532,0.0003511444097438888,1.1189204988862242,0.0003798262451426802,1.1248223591081175,0.0003177898005162435,1.1126806902704531,0.0005917706641975225,1.135893102189047,0.0001978877708346065,1.122767051791032,0.00020099390373594,1.1187839936336834,0.00023039911907527102,1.1205002860593065,0.00017533498007455602
1.4120767666771037,0.0003245299091483155,1.4120778554813258,0.00040908071818459977,1.4116783244300968,0.0003274994324626986,1.4059154020629723,0.0003173975770832522,1.4058752222948876,0.00052341252506093,1.4257874416808067,0.00017709065931867534,1.403550067401648,0.00021932680145164595,1.4019971679643528,0.00017828428731302083,1.4174827670479508,0.00014860276027270271
1.7716886421108897,0.00029401568569238754,1.781083922622029,0.0003192327988792319,1.7501342921544358,0.0005315898507302719,1.784162489121613,0.00031045596598624993,1.7761850629230744,0.0006050418737093477,1.740569262175051,0.00019793965260499706,1.7731864883737596,0.00021184138036874284,1.772947348071922,0.0002285708218649577,1.7706914173555997,0.00014426847185502683
2.225717321412818,0.0002446329855105156,2.2430803706032942,0.0004222834283721111,2.240714963688982,0.00026837959042558555,2.217503005601318,0.0002849633978128929,2.2373271439580056,0.0006764019522965216,2.232105766908643,0.00021364942964587167,2.2294868516432547,0.00024282803172805885,2.238161751962011,0.0001424221587351751,2.217299899997265,0.00012700961005928627
2.808807279115992,0.0004196577979415122,2.8401338261462223,0.000380037239136885,2.8139093519690785,0.0003610395536456237,2.8139677163377317,0.0004106775347129306,2.8156129094028564,0.0006510637833078546,2.837699799197895,0.0001982979256828471,2.819168683528907,0.0002535927390308932,2.825043920862991,0.00017461754801576993,2.78454442630092,0.00018263872528576495
3.508619367087746,0.0004277670153961261,3.5251195934316177,0.0004621955854020376,3.5366199224599377,0.0003151125428564485,3.527421837205465,0.00038216843118003493,3.5261544120484056,0.0007425410659845491,3.525129386526402,0.0002372624560881877,3.556608108831086,0.00022142994427957807,3.5476517930902323,0.000274510748287898,3.5776863607925145,0.0001907472164030686
4.4775144730605625,0.0003160664932563968,4.457602373276832,0.0005324054538372364,4.449480871035332,0.00042224159636441235,4.470559959819512,0.00037041245272772535,4.439570163062708,0.0005108617467300227,4.470590220352782,0.0001887458420816636,4.449628708818585,0.0002834467621311879,4.425896632459658,0.0001837103381924435,4.453789272327047,0.00019179462036021409
5.641409925591882,0.00034920301388212383,5.668897489851349,0.0009733514967962081,5.542129304890959,0.0004413553028775138,5.581740905411975,0.000500568009111849,5.656141133510163,0.0010892808079870548,5.630645198524399,0.0001548527647686185,5.511882368580379,0.0002650682985482356,5.697302245450295,0.0001801578176791274,5.593855871294009,0.00019220869356464316
7.01468598558253,0.00031158518653176255,7.049755373269288,0.0004428999619361652,7.0006049114988205,0.00031642791424146474,7.050499155593891,0.0004902115849598817,6.988294583810796,0.0007826220273771268,7.031899956051452,0.0002494079303137555,7.147853982773368,0.0003468764510346812,7.0078840035743974,0.00014962447675589225,7.095460758678604,0.00020023740681647423
8.936009111678999,0.00035304952750259133,9.005551000655576,0.0004931566295100524,8.926362966443028,0.0005738681881424292,8.941599685192225,0.0003709248577893211,8.836096229618038,0.000884849133804618,8.897329427238565,0.0002792829131789559,8.928947452197301,0.0003425821001405922,8.917204150083533,0.0002256595977438991,8.943905953852056,0.00019416521082419536


==> Figures/Stylised_Facts/cumts_case1.csv <==
index,1,10,20,30,40,50,60,70,80,90,100
0,-1.0,-1.0,-1.0,-1.0,-1.0,-1.0,-1.0,-1.0,-1.0,-1.0,-1.0
20,-1.0,3.0,3.0,3.0,3.0,3.0,3.0,3.0,3.0,3.0,3.0
40,5.0,13.0,13.0,13.0,13.0,13.0,13.0,13.0,13.0,13.0,13.0
60,13.0,25.0,25.0,25.0,25.0,25.0,25.0,25.0,25.0,25.0,25.0
80,25.0,37.0,37.0,37.0,37.0,37.0,37.0,37.0,37.0,37.0,37.0
100,35.0,49.0,49.0,49.0,49.0,49.0,49.0,49.0,49.0,49.0,49.0
120,41.0,59.0,59.0,59.0,59.0,59.0,59.0,59.0,59.0,59.0,59.0
140,47.0,73.0,73.0,73.0,73.0,73.0,73.0,73.0,73.0,73.0,73.0
160,57.0,83.0,83.0,83.0,83.0,83.0,83.0,83.0,83.0,83.0,83.0
180,67.0,95.0,95.0,95.0,95.0,95.0,95.0,95.0,95.0,95.0,95.0
200,73.0,105.0,105.0,105.0,105.0,105.0,105.0,105.0,105.0,105.0,105.0
220,83.0,113.0,113.0,113.0,113.0,113.0,113.0,113.0,113.0,113.0,113.0
240,91.0,123.0,123.0,123.0,123.0,123.0,123.0,123.0,123.0,123.0,123.0
260,101.0,133.0,133.0,133.0,133.0,133.0,133.0,133.0,133.0,133.0,133.0
280,113.0,147.0,147.0,147.0,147.0,147.0,147.0,147.0,147.0,147.0,147.0
300,123.0,153.0,153.0,153.0,153.0,153.0,153.0,153.0,153.0,153.0,153.0
320,133.0,167.0,167.0,167.0,167.0,167.0,167.0,167.0,167.0,167.0,167.0
340,139.0,177.0,177.0,177.0,177.0,177.0,177.0,177.0,177.0,179.0,177.0
360,149.0,187.0,187.0,187.0,187.0,187.0,187.0,187.0,187.0,187.0,187.0
380,157.0,191.0,191.0,191.0,191.0,191.0,191.0,191.0,191.0,189.0,191.0
400,167.0,197.0,197.0,197.0,197.0,197.0,197.0,197.0,197.0,191.0,197.0
420,175.0,209.0,209.0,209.0,209.0,209.0,209.0,209.0,209.0,195.0,209.0
440,185.0,219.0,219.0,219.0,219.0,219.0,219.0,219.0,219.0,199.0,219.0
460,193.0,233.0,233.0,233.0,233.0,233.0,233.0,233.0,233.0,201.0,233.0
480,203.0,243.0,243.0,243.0,243.0,243.0,243.0,243.0,243.0,199.0,243.0
500,215.0,255.0,255.0,255.0,255.0,255.0,255.0,255.0,255.0,197.0,255.0
520,223.0,267.0,267.0,267.0,267.0,267.0,267.0,267.0,267.0,193.0,267.0
540,229.0,275.0,275.0,275.0,275.0,275.0,275.0,275.0,275.0,183.0,275.0
560,239.0,289.0,289.0,289.0,289.0,289.0,289.0,289.0,289.0,173.0,289.0
580,247.0,299.0,299.0,299.0,299.0,299.0,299.0,299.0,299.0,161.0,299.0
600,261.0,313.0,313.0,313.0,313.0,313.0,313.0,313.0,313.0,155.0,313.0
620,267.0,325.0,325.0,325.0,325.0,325.0,325.0,325.0,325.0,145.0,325.0
640,275.0,335.0,335.0,335.0,335.0,335.0,335.0,335.0,335.0,137.0,335.0
660,283.0,349.0,349.0,349.0,349.0,349.0,349.0,349.0,349.0,125.0,349.0
680,295.0,359.0,359.0,359.0,359.0,359.0,359.0,359.0,359.0,115.0,359.0
700,301.0,371.0,371.0,371.0,371.0,371.0,371.0,371.0,371.0,109.0,371.0
720,313.0,385.0,385.0,385.0,385.0,385.0,385.0,385.0,385.0,101.0,385.0
740,321.0,395.0,395.0,395.0,395.0,395.0,395.0,395.0,395.0,95.0,395.0
760,331.0,409.0,409.0,409.0,409.0,409.0,409.0,409.0,409.0,85.0,409.0
780,329.0,421.0,421.0,421.0,421.0,421.0,421.0,421.0,421.0,75.0,421.0
800,321.0,433.0,433.0,433.0,433.0,433.0,433.0,433.0,433.0,73.0,433.0
820,313.0,439.0,439.0,439.0,439.0,439.0,439.0,439.0,439.0,73.0,439.0
840,299.0,453.0,453.0,453.0,453.0,453.0,453.0,453.0,453.0,69.0,453.0
860,293.0,461.0,461.0,461.0,461.0,461.0,461.0,461.0,461.0,63.0,461.0
880,283.0,477.0,477.0,477.0,477.0,477.0,477.0,477.0,477.0,57.0,477.0
900,281.0,489.0,489.0,489.0,489.0,489.0,489.0,489.0,489.0,51.0,489.0
920,279.0,499.0,499.0,499.0,499.0,499.0,499.0,499.0,499.0,41.0,499.0
940,269.0,505.0,505.0,505.0,505.0,505.0,505.0,505.0,505.0,31.0,505.0
960,259.0,515.0,515.0,515.0,515.0,515.0,515.0,515.0,515.0,21.0,515.0
980,247.0,523.0,523.0,523.0,523.0,523.0,523.0,523.0,523.0,13.0,523.0
1000,247.0,537.0,537.0,537.0,537.0,537.0,537.0,537.0,537.0,9.0,537.0
1020,239.0,549.0,549.0,549.0,549.0,549.0,549.0,549.0,549.0,1.0,549.0
1040,227.0,559.0,559.0,559.0,559.0,559.0,559.0,559.0,559.0,-5.0,559.0
1060,221.0,571.0,571.0,571.0,571.0,571.0,571.0,571.0,571.0,-11.0,571.0
1080,219.0,577.0,577.0,577.0,577.0,577.0,577.0,577.0,577.0,-15.0,577.0
1100,219.0,587.0,587.0,587.0,587.0,587.0,587.0,587.0,587.0,-25.0,587.0
1120,211.0,599.0,599.0,599.0,599.0,599.0,599.0,599.0,599.0,-25.0,599.0
1140,201.0,607.0,611.0,603.0,603.0,611.0,603.0,603.0,603.0,-35.0,603.0
1160,195.0,613.0,625.0,615.0,615.0,619.0,615.0,615.0,615.0,-35.0,615.0
1180,189.0,631.0,635.0,619.0,619.0,631.0,619.0,619.0,619.0,-27.0,619.0
1200,179.0,637.0,647.0,629.0,629.0,639.0,629.0,629.0,629.0,-31.0,629.0
1220,169.0,647.0,657.0,637.0,637.0,651.0,637.0,637.0,637.0,-35.0,637.0
1240,161.0,655.0,671.0,653.0,653.0,661.0,653.0,653.0,653.0,-45.0,653.0
1260,151.0,669.0,683.0,665.0,665.0,675.0,665.0,665.0,665.0,-51.0,665.0
1280,151.0,677.0,695.0,673.0,673.0,687.0,673.0,673.0,673.0,-55.0,673.0
1300,145.0,681.0,709.0,687.0,687.0,697.0,687.0,687.0,687.0,-63.0,687.0
1320,137.0,689.0,713.0,697.0,697.0,705.0,697.0,697.0,697.0,-71.0,697.0
1340,131.0,695.0,719.0,707.0,707.0,719.0,707.0,707.0,707.0,-77.0,707.0
1360,121.0,703.0,733.0,719.0,719.0,731.0,719.0,719.0,719.0,-83.0,719.0
1380,113.0,711.0,743.0,731.0,731.0,743.0,731.0,731.0,731.0,-91.0,731.0
1400,103.0,721.0,757.0,745.0,745.0,751.0,745.0,745.0,745.0,-99.0,745.0
1420,97.0,729.0,767.0,755.0,755.0,763.0,755.0,755.0,755.0,-105.0,755.0
1440,83.0,737.0,779.0,767.0,767.0,777.0,767.0,767.0,767.0,-107.0,767.0
1460,79.0,745.0,793.0,777.0,777.0,787.0,777.0,777.0,777.0,-113.0,777.0
1480,67.0,757.0,803.0,789.0,789.0,793.0,789.0,789.0,789.0,-113.0,789.0
1500,57.0,765.0,811.0,799.0,799.0,805.0,799.0,799.0,799.0,-113.0,799.0
1520,53.0,773.0,819.0,811.0,811.0,817.0,811.0,811.0,811.0,-121.0,811.0
1540,41.0,783.0,825.0,817.0,817.0,827.0,817.0,817.0,817.0,-127.0,817.0
1560,31.0,793.0,837.0,827.0,827.0,831.0,827.0,827.0,827.0,-129.0,827.0
1580,25.0,797.0,847.0,837.0,837.0,843.0,837.0,837.0,837.0,-133.0,837.0
1600,19.0,803.0,861.0,845.0,845.0,853.0,845.0,845.0,845.0,-141.0,845.0
1620,13.0,807.0,869.0,855.0,855.0,853.0,855.0,855.0,855.0,-147.0,855.0
1640,5.0,817.0,881.0,861.0,861.0,863.0,861.0,861.0,861.0,-153.0,861.0
1660,7.0,829.0,885.0,869.0,869.0,869.0,869.0,869.0,869.0,-155.0,869.0
1680,-1.0,837.0,895.0,873.0,873.0,879.0,873.0,873.0,873.0,-161.0,873.0
1700,-9.0,847.0,907.0,881.0,881.0,881.0,881.0,881.0,881.0,-163.0,881.0
1720,-11.0,855.0,919.0,883.0,883.0,881.0,883.0,883.0,883.0,-165.0,883.0
1740,-19.0,867.0,931.0,889.0,889.0,877.0,889.0,889.0,889.0,-165.0,889.0
1760,-31.0,877.0,945.0,895.0,895.0,879.0,895.0,895.0,895.0,-167.0,895.0
1780,-37.0,875.0,957.0,903.0,903.0,883.0,903.0,903.0,903.0,-163.0,903.0
1800,-45.0,881.0,965.0,913.0,913.0,889.0,913.0,913.0,913.0,-161.0,913.0
1820,-53.0,885.0,975.0,921.0,921.0,891.0,921.0,921.0,921.0,-169.0,921.0
1840,-61.0,883.0,989.0,933.0,933.0,899.0,933.0,933.0,933.0,-169.0,933.0
1860,-73.0,885.0,1001.0,939.0,939.0,899.0,939.0,939.0,939.0,-173.0,939.0
1880,-77.0,887.0,1013.0,943.0,943.0,909.0,943.0,943.0,943.0,-173.0,943.0
1900,-83.0,885.0,1023.0,955.0,955.0,919.0,955.0,955.0,955.0,-175.0,955.0
1920,-91.0,885.0,1033.0,961.0,961.0,925.0,961.0,961.0,961.0,-183.0,961.0
1940,-103.0,881.0,1049.0,967.0,967.0,933.0,967.0,967.0,967.0,-183.0,967.0
1960,-111.0,883.0,1047.0,975.0,975.0,939.0,975.0,975.0,975.0,-183.0,975.0
1980,-117.0,879.0,1055.0,979.0,979.0,951.0,979.0,979.0,979.0,-187.0,979.0
2000,-123.0,877.0,1063.0,989.0,989.0,963.0,989.0,989.0,989.0,-191.0,989.0
2020,-127.0,883.0,1069.0,997.0,997.0,973.0,997.0,997.0,997.0,-193.0,997.0
2040,-127.0,893.0,1075.0,1005.0,1005.0,985.0,1005.0,1005.0,1005.0,-191.0,1005.0
2060,-123.0,905.0,1083.0,1017.0,1017.0,997.0,1017.0,1017.0,1017.0,-193.0,1017.0
2080,-127.0,915.0,1095.0,1031.0,1031.0,1009.0,1031.0,1031.0,1031.0,-197.0,1031.0
2100,-123.0,927.0,1105.0,1039.0,1039.0,1017.0,1039.0,1039.0,1039.0,-203.0,1039.0
2120,-131.0,939.0,1115.0,1051.0,1051.0,1031.0,1053.0,1051.0,1051.0,-207.0,1051.0
2140,-139.0,949.0,1127.0,1061.0,1061.0,1039.0,1063.0,1061.0,1061.0,-213.0,1061.0
2160,-147.0,959.0,1139.0,1073.0,1073.0,1049.0,1075.0,1073.0,1073.0,-215.0,1073.0
2180,-155.0,969.0,1151.0,1085.0,1085.0,1059.0,1087.0,1085.0,1085.0,-211.0,1085.0
2200,-167.0,981.0,1163.0,1095.0,1095.0,1059.0,1097.0,1095.0,1095.0,-203.0,1095.0
2220,-165.0,991.0,1169.0,1109.0,1109.0,1069.0,1111.0,1109.0,1109.0,-199.0,1109.0
2240,-165.0,1003.0,1177.0,1119.0,1119.0,1079.0,1121.0,1119.0,1119.0,-187.0,1119.0
2260,-165.0,1017.0,1183.0,1131.0,1131.0,1093.0,1133.0,1131.0,1131.0,-181.0,1131.0
2280,-169.0,1027.0,1189.0,1143.0,1143.0,1103.0,1143.0,1143.0,1143.0,-175.0,1143.0
2300,-173.0,1037.0,1201.0,1155.0,1155.0,1115.0,1153.0,1155.0,1155.0,-169.0,1155.0
2320,-185.0,1051.0,1213.0,1169.0,1169.0,1125.0,1165.0,1169.0,1169.0,-163.0,1169.0
2340,-193.0,1059.0,1227.0,1177.0,1177.0,1135.0,1181.0,1177.0,1177.0,-157.0,1177.0
2360,-199.0,1071.0,1229.0,1185.0,1185.0,1141.0,1189.0,1185.0,1185.0,-147.0,1185.0
2380,-203.0,1083.0,1239.0,1191.0,1191.0,1147.0,1201.0,1191.0,1191.0,-143.0,1191.0
2400,-211.0,1089.0,1247.0,1205.0,1205.0,1159.0,1213.0,1205.0,1205.0,-145.0,1205.0
2420,-213.0,1091.0,1259.0,1217.0,1217.0,1171.0,1227.0,1217.0,1217.0,-149.0,1217.0
2440,-223.0,1087.0,1271.0,1227.0,1227.0,1179.0,1237.0,1227.0,1227.0,-163.0,1227.0
2460,-229.0,1087.0,1283.0,1227.0,1227.0,1193.0,1249.0,1227.0,1227.0,-165.0,1227.0
2480,-241.0,1081.0,1295.0,1241.0,1241.0,1197.0,1261.0,1241.0,1241.0,-173.0,1241.0
2500,-247.0,1081.0,1307.0,1251.0,1251.0,1207.0,1273.0,1251.0,1251.0,-181.0,1251.0
2520,-253.0,1077.0,1315.0,1263.0,1265.0,1217.0,1285.0,1263.0,1265.0,-189.0,1263.0
2540,-265.0,1075.0,1327.0,1275.0,1279.0,1231.0,1297.0,1275.0,1279.0,-195.0,1275.0
2560,-269.0,1073.0,1337.0,1281.0,1289.0,1241.0,1303.0,1281.0,1289.0,-199.0,1281.0
2580,-275.0,1067.0,1351.0,1293.0,1303.0,1251.0,1313.0,1293.0,1303.0,-209.0,1293.0
2600,-283.0,1061.0,1365.0,1307.0,1315.0,1259.0,1327.0,1307.0,1315.0,-213.0,1307.0
2620,-285.0,1061.0,1375.0,1317.0,1325.0,1273.0,1335.0,1319.0,1325.0,-221.0,1319.0
2640,-295.0,1055.0,1381.0,1329.0,1335.0,1285.0,1345.0,1331.0,1335.0,-227.0,1331.0
2660,-303.0,1051.0,1391.0,1341.0,1349.0,1299.0,1357.0,1343.0,1349.0,-233.0,1343.0
2680,-311.0,1051.0,1401.0,1351.0,1361.0,1309.0,1361.0,1353.0,1361.0,-237.0,1353.0
2700,-321.0,1053.0,1403.0,1359.0,1365.0,1321.0,1367.0,1361.0,1365.0,-245.0,1361.0
2720,-329.0,1045.0,1415.0,1373.0,1373.0,1333.0,1373.0,1365.0,1373.0,-251.0,1367.0
2740,-339.0,1035.0,1425.0,1385.0,1385.0,1345.0,1375.0,1377.0,1385.0,-257.0,1381.0
2760,-345.0,1027.0,1435.0,1389.0,1401.0,1357.0,1369.0,1387.0,1401.0,-261.0,1391.0
2780,-349.0,1027.0,1447.0,1399.0,1413.0,1371.0,1367.0,1399.0,1413.0,-267.0,1401.0
2800,-349.0,1021.0,1457.0,1409.0,1427.0,1379.0,1365.0,1409.0,1427.0,-277.0,1415.0
2820,-355.0,1013.0,1469.0,1423.0,1435.0,1391.0,1361.0,1413.0,1435.0,-279.0,1425.0
2840,-359.0,1009.0,1475.0,1435.0,1443.0,1403.0,1359.0,1421.0,1443.0,-285.0,1435.0
2860,-353.0,1003.0,1481.0,1443.0,1455.0,1405.0,1355.0,1429.0,1455.0,-295.0,1447.0
2880,-349.0,997.0,1493.0,1449.0,1469.0,1417.0,1351.0,1441.0,1469.0,-301.0,1455.0
2900,-345.0,993.0,1505.0,1451.0,1479.0,1427.0,1349.0,1451.0,1479.0,-307.0,1467.0
2920,-341.0,987.0,1513.0,1461.0,1493.0,1441.0,1345.0,1455.0,1493.0,-315.0,1473.0
2940,-335.0,979.0,1527.0,1471.0,1505.0,1453.0,1339.0,1463.0,1505.0,-323.0,1485.0
2960,-329.0,973.0,1539.0,1483.0,1511.0,1465.0,1335.0,1471.0,1511.0,-325.0,1499.0
2980,-323.0,971.0,1553.0,1487.0,1521.0,1475.0,1337.0,1483.0,1521.0,-333.0,1509.0
3000,-315.0,963.0,1563.0,1497.0,1535.0,1483.0,1331.0,1491.0,1535.0,-337.0,1513.0
3020,-309.0,959.0,1577.0,1509.0,1543.0,1497.0,1329.0,1497.0,1543.0,-347.0,1523.0
3040,-305.0,955.0,1587.0,1521.0,1555.0,1507.0,1321.0,1507.0,1555.0,-357.0,1535.0
3060,-299.0,947.0,1599.0,1533.0,1565.0,1519.0,1321.0,1517.0,1565.0,-363.0,1547.0
3080,-293.0,939.0,1611.0,1543.0,1577.0,1529.0,1329.0,1523.0,1577.0,-367.0,1557.0
3100,-289.0,937.0,1621.0,1561.0,1587.0,1537.0,1333.0,1533.0,1587.0,-373.0,1567.0
3120,-283.0,929.0,1625.0,1575.0,1599.0,1545.0,1343.0,1545.0,1601.0,-381.0,1577.0
3140,-279.0,927.0,1637.0,1587.0,1609.0,1545.0,1343.0,1555.0,1609.0,-387.0,1585.0
3160,-269.0,917.0,1649.0,1595.0,1625.0,1545.0,1337.0,1563.0,1625.0,-389.0,1595.0
3180,-265.0,911.0,1657.0,1607.0,1631.0,1553.0,1341.0,1575.0,1633.0,-397.0,1607.0
3200,-259.0,915.0,1663.0,1617.0,1635.0,1551.0,1351.0,1583.0,1641.0,-401.0,1615.0
3220,-253.0,919.0,1675.0,1631.0,1649.0,1555.0,1363.0,1593.0,1653.0,-407.0,1625.0
3240,-249.0,911.0,1685.0,1639.0,1661.0,1565.0,1371.0,1601.0,1659.0,-415.0,1631.0
3260,-239.0,905.0,1695.0,1649.0,1671.0,1557.0,1369.0,1611.0,1671.0,-419.0,1639.0
3280,-233.0,901.0,1711.0,1651.0,1683.0,1555.0,1375.0,1623.0,1681.0,-415.0,1647.0
3300,-233.0,895.0,1719.0,1661.0,1695.0,1555.0,1377.0,1637.0,1689.0,-411.0,1657.0
3320,-231.0,889.0,1727.0,1673.0,1707.0,1553.0,1373.0,1647.0,1703.0,-407.0,1671.0
3340,-223.0,883.0,1737.0,1679.0,1719.0,1549.0,1367.0,1659.0,1713.0,-405.0,1683.0
3360,-217.0,887.0,1751.0,1683.0,1731.0,1545.0,1373.0,1673.0,1725.0,-411.0,1691.0
3380,-207.0,889.0,1761.0,1689.0,1741.0,1541.0,1383.0,1683.0,1735.0,-409.0,1703.0
3400,-205.0,895.0,1773.0,1699.0,1751.0,1535.0,1389.0,1695.0,1749.0,-403.0,1715.0
3420,-201.0,903.0,1781.0,1707.0,1763.0,1531.0,1399.0,1703.0,1761.0,-399.0,1725.0
3440,-197.0,901.0,1795.0,1711.0,1775.0,1529.0,1411.0,1709.0,1771.0,-389.0,1735.0
3460,-187.0,909.0,1805.0,1717.0,1787.0,1541.0,1421.0,1723.0,1781.0,-377.0,1749.0
3480,-181.0,917.0,1815.0,1725.0,1797.0,1541.0,1433.0,1735.0,1791.0,-367.0,1757.0
3500,-175.0,927.0,1821.0,1733.0,1807.0,1539.0,1439.0,1745.0,1801.0,-353.0,1773.0
3520,-167.0,935.0,1831.0,1743.0,1821.0,1529.0,1445.0,1759.0,1805.0,-345.0,1781.0
3540,-161.0,935.0,1841.0,1753.0,1825.0,1525.0,1447.0,1773.0,1815.0,-335.0,1791.0
3560,-153.0,937.0,1845.0,1769.0,1837.0,1521.0,1449.0,1781.0,1825.0,-325.0,1793.0
3580,-145.0,935.0,1855.0,1775.0,1847.0,1519.0,1455.0,1795.0,1831.0,-309.0,1805.0
3600,-141.0,927.0,1857.0,1783.0,1855.0,1517.0,1461.0,1801.0,1839.0,-303.0,1797.0
3620,-141.0,923.0,1857.0,1795.0,1869.0,1503.0,1463.0,1815.0,1841.0,-291.0,1791.0
3640,-135.0,915.0,1851.0,1807.0,1879.0,1499.0,1465.0,1827.0,1841.0,-281.0,1787.0
3660,-129.0,901.0,1851.0,1815.0,1889.0,1503.0,1469.0,1837.0,1841.0,-267.0,1793.0
3680,-119.0,901.0,1847.0,1829.0,1899.0,1495.0,1483.0,1849.0,1843.0,-255.0,1793.0
3700,-115.0,895.0,1847.0,1841.0,1911.0,1489.0,1493.0,1857.0,1849.0,-245.0,1797.0
3720,-109.0,887.0,1839.0,1851.0,1921.0,1485.0,1505.0,1871.0,1853.0,-235.0,1797.0
3740,-101.0,877.0,1835.0,1865.0,1929.0,1483.0,1517.0,1877.0,1859.0,-223.0,1803.0
3760,-93.0,875.0,1833.0,1877.0,1931.0,1479.0,1529.0,1889.0,1865.0,-211.0,1809.0
3780,-91.0,871.0,1823.0,1889.0,1935.0,1475.0,1543.0,1903.0,1871.0,-199.0,1807.0
3800,-81.0,869.0,1819.0,1901.0,1943.0,1469.0,1557.0,1913.0,1883.0,-185.0,1819.0
3820,-75.0,869.0,1811.0,1911.0,1955.0,1463.0,1567.0,1923.0,1889.0,-175.0,1831.0
3840,-67.0,859.0,1805.0,1927.0,1969.0,1467.0,1579.0,1935.0,1899.0,-163.0,1841.0
3860,-63.0,851.0,1801.0,1937.0,1979.0,1457.0,1591.0,1945.0,1907.0,-151.0,1849.0
3880,-55.0,839.0,1801.0,1947.0,1991.0,1461.0,1601.0,1957.0,1919.0,-141.0,1861.0
3900,-47.0,843.0,1793.0,1961.0,2003.0,1459.0,1615.0,1965.0,1929.0,-129.0,1865.0
3920,-41.0,849.0,1785.0,1971.0,2015.0,1453.0,1625.0,1973.0,1939.0,-117.0,1871.0
3940,-35.0,861.0,1777.0,1981.0,2025.0,1453.0,1633.0,1983.0,1947.0,-105.0,1883.0
3960,-31.0,873.0,1775.0,1993.0,2033.0,1457.0,1643.0,1993.0,1953.0,-91.0,1891.0
3980,-21.0,885.0,1773.0,2005.0,2043.0,1457.0,1651.0,2007.0,1963.0,-81.0,1895.0


==> Figures/Stylised_Facts/cumts_case2.csv <==
index,1,10,20,30,40,50,60,70,80,90,100
0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
20,13.0,13.0,13.0,13.0,13.0,13.0,13.0,13.0,13.0,13.0,13.0
40,25.0,25.0,25.0,25.0,25.0,25.0,25.0,25.0,25.0,25.0,25.0
60,35.0,39.0,39.0,39.0,39.0,39.0,39.0,39.0,39.0,39.0,39.0
80,49.0,55.0,55.0,55.0,55.0,55.0,55.0,55.0,55.0,55.0,55.0
100,57.0,69.0,69.0,69.0,69.0,69.0,69.0,69.0,69.0,69.0,69.0
120,67.0,85.0,85.0,85.0,85.0,85.0,85.0,85.0,85.0,85.0,85.0
140,81.0,101.0,101.0,101.0,101.0,101.0,101.0,101.0,101.0,101.0,101.0
160,95.0,115.0,115.0,115.0,115.0,115.0,115.0,115.0,115.0,115.0,115.0
180,107.0,131.0,131.0,131.0,131.0,131.0,131.0,131.0,131.0,131.0,131.0
200,119.0,145.0,145.0,145.0,145.0,145.0,145.0,145.0,145.0,145.0,145.0
220,131.0,161.0,161.0,161.0,161.0,161.0,161.0,161.0,161.0,161.0,161.0
240,143.0,179.0,179.0,179.0,179.0,179.0,179.0,179.0,179.0,179.0,179.0
260,157.0,191.0,191.0,191.0,191.0,191.0,191.0,191.0,191.0,191.0,191.0
280,171.0,207.0,207.0,207.0,207.0,207.0,207.0,207.0,207.0,207.0,207.0
300,183.0,217.0,217.0,217.0,217.0,217.0,217.0,217.0,217.0,217.0,217.0
320,197.0,231.0,231.0,231.0,231.0,231.0,231.0,231.0,231.0,231.0,231.0
340,211.0,243.0,243.0,243.0,243.0,243.0,243.0,243.0,243.0,243.0,243.0
360,225.0,255.0,255.0,255.0,255.0,255.0,255.0,255.0,255.0,255.0,255.0
380,239.0,271.0,271.0,271.0,271.0,271.0,271.0,271.0,271.0,271.0,271.0
400,251.0,287.0,287.0,287.0,287.0,287.0,287.0,287.0,287.0,287.0,287.0
420,265.0,299.0,299.0,299.0,299.0,299.0,299.0,299.0,299.0,299.0,299.0
440,275.0,315.0,315.0,315.0,315.0,315.0,315.0,315.0,315.0,315.0,315.0
460,289.0,333.0,333.0,333.0,333.0,333.0,333.0,333.0,333.0,333.0,333.0
480,305.0,349.0,349.0,349.0,349.0,349.0,349.0,349.0,349.0,349.0,349.0
500,317.0,367.0,367.0,367.0,367.0,367.0,367.0,367.0,367.0,367.0,367.0
520,329.0,381.0,381.0,381.0,381.0,381.0,381.0,381.0,381.0,381.0,381.0
540,345.0,395.0,395.0,395.0,395.0,395.0,395.0,395.0,395.0,395.0,395.0
560,357.0,413.0,413.0,413.0,413.0,413.0,413.0,413.0,413.0,413.0,413.0
580,369.0,427.0,427.0,427.0,427.0,427.0,427.0,427.0,427.0,427.0,427.0
600,381.0,443.0,443.0,443.0,443.0,443.0,443.0,443.0,443.0,443.0,443.0
620,393.0,459.0,459.0,459.0,459.0,459.0,459.0,459.0,459.0,459.0,459.0
640,409.0,475.0,475.0,475.0,475.0,475.0,475.0,475.0,475.0,475.0,475.0
660,423.0,491.0,491.0,491.0,491.0,491.0,491.0,491.0,491.0,491.0,491.0
680,435.0,507.0,507.0,507.0,507.0,507.0,507.0,507.0,507.0,507.0,507.0
700,447.0,523.0,523.0,523.0,523.0,523.0,523.0,523.0,523.0,523.0,523.0
720,461.0,537.0,537.0,537.0,537.0,537.0,537.0,537.0,537.0,537.0,537.0
740,477.0,555.0,555.0,555.0,555.0,555.0,555.0,555.0,555.0,555.0,555.0
760,489.0,571.0,571.0,571.0,571.0,571.0,571.0,571.0,571.0,571.0,571.0
780,501.0,587.0,587.0,587.0,587.0,587.0,587.0,587.0,587.0,587.0,587.0
800,515.0,599.0,599.0,599.0,599.0,599.0,599.0,599.0,599.0,599.0,599.0
820,529.0,617.0,617.0,617.0,617.0,617.0,617.0,617.0,617.0,617.0,617.0
840,543.0,631.0,631.0,631.0,631.0,631.0,631.0,631.0,631.0,631.0,631.0
860,557.0,649.0,649.0,649.0,649.0,649.0,649.0,649.0,649.0,649.0,649.0
880,569.0,667.0,667.0,667.0,667.0,667.0,667.0,667.0,667.0,667.0,667.0
900,583.0,683.0,683.0,683.0,683.0,683.0,683.0,683.0,683.0,683.0,683.0
920,597.0,695.0,695.0,695.0,695.0,695.0,695.0,695.0,695.0,695.0,695.0
940,611.0,711.0,711.0,711.0,711.0,711.0,711.0,711.0,711.0,711.0,711.0
960,619.0,729.0,729.0,729.0,729.0,729.0,729.0,729.0,729.0,729.0,729.0
980,631.0,743.0,743.0,743.0,743.0,743.0,743.0,743.0,743.0,743.0,743.0
1000,647.0,759.0,759.0,759.0,759.0,759.0,759.0,759.0,759.0,759.0,759.0
1020,661.0,775.0,775.0,775.0,775.0,775.0,775.0,775.0,775.0,775.0,775.0
1040,673.0,791.0,791.0,791.0,791.0,791.0,791.0,791.0,791.0,791.0,791.0
1060,685.0,807.0,807.0,807.0,807.0,807.0,807.0,807.0,807.0,807.0,807.0
1080,699.0,821.0,821.0,821.0,821.0,821.0,821.0,821.0,821.0,821.0,821.0
1100,709.0,839.0,839.0,839.0,839.0,839.0,839.0,839.0,839.0,839.0,839.0
1120,721.0,855.0,855.0,855.0,855.0,855.0,855.0,855.0,855.0,855.0,855.0
1140,731.0,869.0,869.0,869.0,869.0,869.0,869.0,869.0,869.0,869.0,869.0
1160,739.0,883.0,883.0,883.0,883.0,883.0,883.0,883.0,883.0,883.0,883.0
1180,751.0,903.0,903.0,903.0,903.0,903.0,903.0,903.0,903.0,903.0,903.0
1200,767.0,919.0,919.0,919.0,919.0,919.0,919.0,919.0,919.0,919.0,919.0
1220,777.0,931.0,931.0,931.0,931.0,931.0,931.0,931.0,931.0,931.0,931.0
1240,793.0,949.0,949.0,949.0,949.0,949.0,949.0,949.0,949.0,949.0,949.0
1260,807.0,965.0,965.0,965.0,965.0,965.0,965.0,965.0,965.0,965.0,965.0
1280,821.0,979.0,979.0,979.0,979.0,979.0,979.0,979.0,979.0,979.0,979.0
1300,835.0,995.0,995.0,995.0,995.0,995.0,995.0,995.0,995.0,995.0,995.0
1320,847.0,1011.0,1011.0,1011.0,1011.0,1011.0,1011.0,1011.0,1011.0,1011.0,1011.0
1340,859.0,1027.0,1027.0,1027.0,1027.0,1027.0,1027.0,1027.0,1027.0,1027.0,1027.0
1360,873.0,1043.0,1043.0,1043.0,1043.0,1043.0,1043.0,1043.0,1043.0,1043.0,1043.0
1380,885.0,1059.0,1059.0,1059.0,1059.0,1059.0,1059.0,1059.0,1059.0,1059.0,1059.0
1400,899.0,1075.0,1075.0,1075.0,1075.0,1075.0,1075.0,1075.0,1075.0,1075.0,1075.0
1420,913.0,1087.0,1087.0,1087.0,1087.0,1087.0,1087.0,1087.0,1087.0,1087.0,1087.0
1440,927.0,1107.0,1107.0,1107.0,1107.0,1107.0,1107.0,1107.0,1107.0,1107.0,1107.0
1460,939.0,1121.0,1121.0,1121.0,1121.0,1121.0,1121.0,1121.0,1121.0,1121.0,1121.0
1480,953.0,1139.0,1139.0,1139.0,1139.0,1139.0,1139.0,1139.0,1139.0,1139.0,1139.0
1500,969.0,1151.0,1151.0,1151.0,1151.0,1151.0,1151.0,1151.0,1151.0,1151.0,1151.0
1520,983.0,1171.0,1171.0,1171.0,1171.0,1171.0,1171.0,1171.0,1171.0,1171.0,1171.0
1540,999.0,1181.0,1181.0,1181.0,1181.0,1181.0,1181.0,1181.0,1181.0,1181.0,1181.0
1560,1009.0,1197.0,1197.0,1197.0,1197.0,1197.0,1197.0,1197.0,1197.0,1197.0,1197.0
1580,1023.0,1213.0,1213.0,1213.0,1213.0,1213.0,1213.0,1213.0,1213.0,1213.0,1213.0
1600,1037.0,1221.0,1221.0,1221.0,1221.0,1221.0,1221.0,1221.0,1221.0,1221.0,1221.0
1620,1049.0,1237.0,1237.0,1237.0,1237.0,1237.0,1237.0,1237.0,1237.0,1237.0,1237.0
1640,1063.0,1255.0,1255.0,1255.0,1255.0,1255.0,1255.0,1255.0,1255.0,1255.0,1255.0
1660,1071.0,1271.0,1271.0,1271.0,1271.0,1271.0,1271.0,1271.0,1271.0,1271.0,1271.0
1680,1077.0,1283.0,1283.0,1283.0,1283.0,1283.0,1283.0,1283.0,1283.0,1283.0,1283.0
1700,1089.0,1299.0,1299.0,1299.0,1299.0,1299.0,1299.0,1299.0,1299.0,1299.0,1299.0
1720,1105.0,1315.0,1315.0,1315.0,1315.0,1315.0,1315.0,1315.0,1315.0,1315.0,1315.0
1740,1117.0,1333.0,1333.0,1333.0,1333.0,1333.0,1333.0,1333.0,1333.0,1333.0,1333.0
1760,1129.0,1347.0,1347.0,1347.0,1347.0,1347.0,1347.0,1347.0,1347.0,1347.0,1347.0
1780,1145.0,1365.0,1365.0,1365.0,1365.0,1365.0,1365.0,1365.0,1365.0,1365.0,1365.0
1800,1159.0,1379.0,1379.0,1379.0,1379.0,1379.0,1379.0,1379.0,1379.0,1379.0,1379.0
1820,1167.0,1395.0,1395.0,1395.0,1395.0,1395.0,1395.0,1395.0,1395.0,1395.0,1395.0
1840,1179.0,1413.0,1413.0,1413.0,1413.0,1413.0,1413.0,1413.0,1413.0,1413.0,1413.0
1860,1195.0,1427.0,1427.0,1427.0,1427.0,1427.0,1427.0,1427.0,1427.0,1427.0,1427.0
1880,1209.0,1443.0,1443.0,1443.0,1443.0,1443.0,1443.0,1443.0,1443.0,1443.0,1443.0
1900,1223.0,1459.0,1459.0,1459.0,1459.0,1459.0,1459.0,1459.0,1459.0,1459.0,1459.0
1920,1237.0,1475.0,1475.0,1475.0,1475.0,1475.0,1475.0,1475.0,1475.0,1475.0,1475.0
1940,1247.0,1491.0,1491.0,1491.0,1491.0,1491.0,1491.0,1491.0,1491.0,1491.0,1491.0
1960,1263.0,1507.0,1507.0,1507.0,1507.0,1507.0,1507.0,1507.0,1507.0,1507.0,1507.0
1980,1277.0,1523.0,1523.0,1523.0,1523.0,1523.0,1523.0,1523.0,1523.0,1523.0,1523.0
2000,1289.0,1537.0,1537.0,1537.0,1537.0,1537.0,1537.0,1537.0,1537.0,1537.0,1537.0
2020,1305.0,1553.0,1553.0,1553.0,1553.0,1553.0,1553.0,1553.0,1553.0,1553.0,1553.0
2040,1313.0,1569.0,1569.0,1569.0,1569.0,1569.0,1569.0,1569.0,1569.0,1569.0,1569.0
2060,1327.0,1585.0,1585.0,1585.0,1585.0,1585.0,1585.0,1585.0,1585.0,1585.0,1585.0
2080,1339.0,1603.0,1603.0,1603.0,1603.0,1603.0,1603.0,1603.0,1603.0,1603.0,1603.0
2100,1353.0,1617.0,1617.0,1617.0,1617.0,1617.0,1617.0,1617.0,1617.0,1617.0,1617.0
2120,1365.0,1631.0,1631.0,1631.0,1631.0,1631.0,1631.0,1631.0,1631.0,1631.0,1631.0
2140,1377.0,1647.0,1647.0,1647.0,1647.0,1647.0,1647.0,1647.0,1647.0,1647.0,1647.0
2160,1387.0,1663.0,1663.0,1663.0,1663.0,1663.0,1663.0,1663.0,1663.0,1663.0,1663.0
2180,1401.0,1675.0,1675.0,1675.0,1675.0,1675.0,1675.0,1675.0,1675.0,1675.0,1675.0
2200,1409.0,1689.0,1689.0,1689.0,1689.0,1689.0,1689.0,1689.0,1689.0,1689.0,1689.0
2220,1417.0,1699.0,1699.0,1699.0,1699.0,1699.0,1699.0,1699.0,1699.0,1699.0,1699.0
2240,1429.0,1715.0,1715.0,1715.0,1715.0,1715.0,1715.0,1715.0,1715.0,1715.0,1715.0
2260,1441.0,1731.0,1731.0,1731.0,1731.0,1731.0,1731.0,1731.0,1731.0,1731.0,1731.0
2280,1445.0,1745.0,1745.0,1745.0,1745.0,1745.0,1745.0,1745.0,1745.0,1745.0,1745.0
2300,1455.0,1763.0,1763.0,1763.0,1763.0,1763.0,1763.0,1763.0,1763.0,1763.0,1763.0
2320,1461.0,1777.0,1777.0,1777.0,1777.0,1777.0,1777.0,1777.0,1777.0,1777.0,1777.0
2340,1467.0,1791.0,1791.0,1791.0,1791.0,1791.0,1791.0,1791.0,1791.0,1791.0,1791.0
2360,1463.0,1809.0,1809.0,1809.0,1809.0,1809.0,1809.0,1809.0,1809.0,1809.0,1809.0
2380,1469.0,1823.0,1823.0,1823.0,1823.0,1823.0,1823.0,1823.0,1823.0,1823.0,1823.0
2400,1471.0,1837.0,1837.0,1837.0,1837.0,1837.0,1837.0,1837.0,1837.0,1837.0,1837.0
2420,1473.0,1851.0,1851.0,1851.0,1851.0,1851.0,1851.0,1851.0,1851.0,1851.0,1851.0
2440,1469.0,1863.0,1863.0,1863.0,1863.0,1863.0,1863.0,1863.0,1863.0,1863.0,1863.0
2460,1471.0,1875.0,1875.0,1875.0,1875.0,1875.0,1875.0,1875.0,1875.0,1875.0,1875.0
2480,1475.0,1889.0,1889.0,1889.0,1889.0,1889.0,1889.0,1889.0,1889.0,1889.0,1889.0
2500,1477.0,1905.0,1905.0,1905.0,1905.0,1905.0,1905.0,1905.0,1905.0,1905.0,1905.0
2520,1475.0,1923.0,1923.0,1923.0,1923.0,1923.0,1923.0,1923.0,1923.0,1923.0,1923.0
2540,1477.0,1935.0,1935.0,1935.0,1935.0,1935.0,1935.0,1935.0,1935.0,1935.0,1935.0
2560,1477.0,1951.0,1951.0,1951.0,1951.0,1951.0,1951.0,1951.0,1951.0,1951.0,1951.0
2580,1477.0,1965.0,1965.0,1965.0,1965.0,1965.0,1965.0,1965.0,1965.0,1965.0,1965.0
2600,1479.0,1979.0,1979.0,1979.0,1979.0,1979.0,1979.0,1979.0,1979.0,1979.0,1979.0
2620,1493.0,1993.0,1993.0,1993.0,1993.0,1993.0,1993.0,1993.0,1993.0,1993.0,1993.0
2640,1503.0,2009.0,2009.0,2009.0,2009.0,2009.0,2009.0,2009.0,2009.0,2009.0,2009.0
2660,1515.0,2025.0,2025.0,2025.0,2025.0,2025.0,2025.0,2025.0,2025.0,2025.0,2025.0
2680,1525.0,2039.0,2039.0,2039.0,2039.0,2039.0,2039.0,2039.0,2039.0,2039.0,2039.0
2700,1535.0,2051.0,2051.0,2051.0,2051.0,2051.0,2051.0,2051.0,2051.0,2051.0,2051.0
2720,1543.0,2065.0,2065.0,2065.0,2065.0,2065.0,2065.0,2065.0,2065.0,2065.0,2065.0
2740,1553.0,2079.0,2079.0,2079.0,2079.0,2079.0,2079.0,2079.0,2079.0,2079.0,2079.0
2760,1563.0,2093.0,2093.0,2093.0,2093.0,2093.0,2093.0,2093.0,2093.0,2093.0,2093.0
2780,1575.0,2109.0,2109.0,2109.0,2109.0,2109.0,2109.0,2109.0,2109.0,2109.0,2109.0
2800,1581.0,2123.0,2123.0,2123.0,2123.0,2123.0,2123.0,2123.0,2123.0,2123.0,2123.0
2820,1593.0,2137.0,2137.0,2137.0,2137.0,2137.0,2137.0,2137.0,2137.0,2137.0,2137.0
2840,1605.0,2147.0,2147.0,2147.0,2147.0,2147.0,2147.0,2147.0,2147.0,2147.0,2147.0
2860,1621.0,2159.0,2159.0,2159.0,2159.0,2159.0,2159.0,2159.0,2159.0,2159.0,2159.0
2880,1631.0,2171.0,2171.0,2171.0,2171.0,2171.0,2171.0,2171.0,2171.0,2171.0,2171.0
2900,1645.0,2189.0,2189.0,2189.0,2189.0,2189.0,2189.0,2189.0,2187.0,2187.0,2187.0
2920,1655.0,2203.0,2203.0,2203.0,2203.0,2203.0,2203.0,2203.0,2203.0,2203.0,2203.0
2940,1667.0,2219.0,2219.0,2219.0,2219.0,2219.0,2219.0,2219.0,2219.0,2219.0,2219.0
2960,1681.0,2233.0,2233.0,2233.0,2233.0,2233.0,2233.0,2233.0,2233.0,2233.0,2233.0
2980,1693.0,2249.0,2249.0,2249.0,2249.0,2249.0,2249.0,2249.0,2249.0,2251.0,2251.0
3000,1705.0,2263.0,2263.0,2265.0,2263.0,2263.0,2263.0,2263.0,2265.0,2265.0,2265.0
3020,1715.0,2281.0,2281.0,2277.0,2281.0,2281.0,2281.0,2281.0,2277.0,2279.0,2279.0
3040,1729.0,2295.0,2295.0,2295.0,2295.0,2295.0,2295.0,2295.0,2295.0,2297.0,2297.0
3060,1743.0,2309.0,2309.0,2307.0,2309.0,2309.0,2309.0,2309.0,2307.0,2309.0,2309.0
3080,1759.0,2323.0,2323.0,2321.0,2323.0,2323.0,2323.0,2323.0,2321.0,2323.0,2323.0
3100,1771.0,2335.0,2335.0,2335.0,2335.0,2335.0,2335.0,2335.0,2335.0,2337.0,2337.0
3120,1785.0,2351.0,2351.0,2349.0,2351.0,2351.0,2351.0,2351.0,2347.0,2351.0,2351.0
3140,1799.0,2363.0,2363.0,2361.0,2363.0,2363.0,2363.0,2363.0,2361.0,2365.0,2365.0
3160,1811.0,2379.0,2379.0,2377.0,2379.0,2379.0,2379.0,2379.0,2377.0,2381.0,2381.0
3180,1823.0,2393.0,2393.0,2389.0,2393.0,2393.0,2393.0,2393.0,2389.0,2387.0,2387.0
3200,1837.0,2405.0,2405.0,2401.0,2405.0,2405.0,2405.0,2405.0,2401.0,2395.0,2395.0
3220,1851.0,2417.0,2417.0,2415.0,2417.0,2417.0,2417.0,2417.0,2415.0,2411.0,2411.0
3240,1863.0,2429.0,2431.0,2429.0,2431.0,2431.0,2431.0,2431.0,2429.0,2427.0,2427.0
3260,1875.0,2447.0,2447.0,2443.0,2447.0,2447.0,2447.0,2447.0,2443.0,2439.0,2439.0
3280,1889.0,2461.0,2461.0,2457.0,2461.0,2461.0,2461.0,2461.0,2455.0,2453.0,2453.0
3300,1901.0,2471.0,2471.0,2469.0,2471.0,2471.0,2471.0,2471.0,2467.0,2463.0,2463.0
3320,1913.0,2485.0,2485.0,2485.0,2485.0,2485.0,2485.0,2485.0,2485.0,2473.0,2473.0
3340,1931.0,2499.0,2499.0,2499.0,2499.0,2499.0,2499.0,2499.0,2497.0,2487.0,2487.0
3360,1939.0,2513.0,2513.0,2509.0,2513.0,2513.0,2513.0,2513.0,2507.0,2501.0,2501.0
3380,1957.0,2527.0,2527.0,2523.0,2527.0,2527.0,2527.0,2527.0,2523.0,2509.0,2509.0
3400,1971.0,2539.0,2541.0,2539.0,2541.0,2541.0,2541.0,2539.0,2539.0,2523.0,2523.0
3420,1981.0,2555.0,2555.0,2549.0,2555.0,2555.0,2555.0,2555.0,2549.0,2533.0,2533.0
3440,1997.0,2567.0,2567.0,2565.0,2567.0,2567.0,2567.0,2567.0,2565.0,2543.0,2543.0
3460,2009.0,2581.0,2581.0,2577.0,2581.0,2581.0,2581.0,2581.0,2575.0,2557.0,2557.0
3480,2021.0,2595.0,2595.0,2587.0,2595.0,2595.0,2595.0,2595.0,2587.0,2565.0,2565.0
3500,2037.0,2609.0,2609.0,2597.0,2609.0,2609.0,2609.0,2609.0,2597.0,2577.0,2577.0
3520,2051.0,2621.0,2621.0,2611.0,2621.0,2621.0,2621.0,2621.0,2611.0,2585.0,2585.0
3540,2057.0,2633.0,2633.0,2625.0,2633.0,2635.0,2633.0,2633.0,2625.0,2597.0,2597.0
3560,2067.0,2649.0,2649.0,2641.0,2649.0,2647.0,2649.0,2649.0,2641.0,2611.0,2611.0
3580,2083.0,2663.0,2663.0,2653.0,2663.0,2661.0,2663.0,2663.0,2653.0,2623.0,2623.0
3600,2097.0,2675.0,2675.0,2667.0,2675.0,2673.0,2675.0,2675.0,2665.0,2633.0,2633.0
3620,2109.0,2689.0,2689.0,2675.0,2689.0,2687.0,2689.0,2689.0,2675.0,2645.0,2645.0
3640,2123.0,2699.0,2701.0,2689.0,2701.0,2699.0,2699.0,2699.0,2689.0,2653.0,2653.0
3660,2137.0,2713.0,2711.0,2703.0,2711.0,2711.0,2713.0,2713.0,2703.0,2659.0,2663.0
3680,2151.0,2731.0,2725.0,2717.0,2725.0,2727.0,2727.0,2725.0,2717.0,2671.0,2671.0
3700,2165.0,2747.0,2739.0,2731.0,2739.0,2735.0,2737.0,2739.0,2731.0,2681.0,2683.0
3720,2177.0,2759.0,2751.0,2743.0,2751.0,2749.0,2751.0,2747.0,2743.0,2693.0,2691.0
3740,2193.0,2771.0,2761.0,2759.0,2765.0,2757.0,2761.0,2759.0,2757.0,2703.0,2699.0
3760,2205.0,2787.0,2775.0,2769.0,2773.0,2769.0,2765.0,2775.0,2769.0,2707.0,2711.0
3780,2217.0,2797.0,2783.0,2779.0,2773.0,2781.0,2775.0,2783.0,2779.0,2719.0,2719.0
3800,2231.0,2807.0,2793.0,2795.0,2773.0,2791.0,2787.0,2793.0,2791.0,2727.0,2725.0
3820,2249.0,2821.0,2807.0,2805.0,2775.0,2805.0,2799.0,2805.0,2801.0,2735.0,2733.0
3840,2259.0,2831.0,2819.0,2819.0,2777.0,2813.0,2811.0,2813.0,2815.0,2743.0,2739.0
3860,2273.0,2843.0,2833.0,2827.0,2777.0,2825.0,2819.0,2825.0,2827.0,2751.0,2747.0
3880,2291.0,2855.0,2841.0,2841.0,2777.0,2837.0,2833.0,2833.0,2837.0,2757.0,2755.0
3900,2301.0,2867.0,2853.0,2851.0,2777.0,2845.0,2841.0,2843.0,2851.0,2767.0,2761.0
3920,2315.0,2871.0,2863.0,2865.0,2789.0,2859.0,2853.0,2855.0,2865.0,2773.0,2771.0
3940,2329.0,2883.0,2877.0,2873.0,2805.0,2871.0,2867.0,2863.0,2873.0,2781.0,2783.0
3960,2343.0,2897.0,2887.0,2887.0,2819.0,2879.0,2877.0,2873.0,2885.0,2787.0,2793.0
3980,2355.0,2909.0,2897.0,2899.0,2831.0,2893.0,2885.0,2887.0,2895.0,2793.0,2801.0


==> Figures/Stylised_Facts/logret_acfs.csv <==
index,3,5,6,7,8,9,10,11,12
1,,,,,,,,,
11,,,,,,,,,
21,0.33177999335977415,0.31395871416900833,0.31961407252529883,0.330535267839443,0.28199188604829073,0.3200579216297518,0.3483503759659371,0.30878325814864926,0.31868144105361124
31,0.3062638862584632,0.28859799511025214,0.29416126857074226,0.3114705883330239,0.26293460156551285,0.28698554714272656,0.325742887939075,0.2865048794444907,0.2780652143463498
41,0.29349230835567497,0.27295451491925216,0.27847298192699294,0.3001229485134842,0.25392819603540373,0.2698823326281333,0.30748924277220013,0.2737680276121803,0.25490268627305707
51,0.2789579579582831,0.25423100313520336,0.26333211101626774,0.2921177370892757,0.24645132165880534,0.25815838132286506,0.28966420932655956,0.2609964693934183,0.23503639169696794
61,0.26743077127435344,0.23866154621708544,0.24713751462013578,0.28334332739792256,0.24014190474051417,0.24184949105796552,0.2746328631874604,0.24952317809576136,0.21777995332805516
71,0.25936296053709235,0.2283205292224099,0.23507422063883285,0.2757018075993949,0.23310891172273207,0.22949398170456065,0.2646216979197606,0.23781119817447832,0.19984787431819157
81,0.24836786552332374,0.2190703347242676,0.22402659609948117,0.2695585731658413,0.2262093009850617,0.2202032514407018,0.25676120893441035,0.225090951858086,0.18446665719605346
91,0.23844305775404173,0.21236851583940203,0.2149040399730297,0.261255374591976,0.22151992852562072,0.20756986195619112,0.248411489893467,0.2159998440583386,0.17421445842624414
101,0.23225053171445809,0.205004476764304,0.2081994886777611,0.25367971927737204,0.2171427896972269,0.1975922249909038,0.2397501380930735,0.21515073600916862,0.16210410250896928
111,0.22333485734143785,0.1980212159570406,0.20191985770457466,0.2462153740230324,0.213228669260834,0.1921647962245757,0.22960523408533237,0.2125930280279765,0.15257881879211013
121,0.21201875868818304,0.19213265137439667,0.19617309750600387,0.23924763316061778,0.20688196181710908,0.1840892577713119,0.22066708312895328,0.20351794071502974,0.1492138055107888
131,0.20595430027277137,0.18574731311928552,0.19247621742957705,0.23429503741008845,0.2022705250759005,0.17478491124434573,0.21356549609731723,0.19429810269889833,0.14357401547536325
141,0.1997227733936979,0.18349233865811215,0.1894453364987259,0.2264773691519259,0.20106582700948,0.16987908760178067,0.20640596545867687,0.18802798019196754,0.13529865039179761
151,0.1943941144224605,0.18334829185089693,0.1879126602500326,0.22039747797257606,0.1970767768073927,0.16757508762402412,0.20164866866366835,0.18270447018868666,0.12950935209193
161,0.19168877666568696,0.18055905435788774,0.1894966876089768,0.21265262505032978,0.19411368105806429,0.1657430318719833,0.1961448957768191,0.1748848305330732,0.12803322078920282
171,0.1880456428002102,0.17562345995399006,0.18895468853919145,0.2077304119179447,0.19106564864806488,0.16206357669143118,0.19171439269395057,0.16563950260720456,0.1240284644040297
181,0.18438770864078075,0.1725236961839882,0.18455550637326826,0.20743452866507112,0.18665162963072407,0.15679996597186033,0.1886929682435431,0.15901223022713765,0.11620927680167317
191,0.1820267393357094,0.17171169054823118,0.18152363502953325,0.20149165889672654,0.18201679073221763,0.15272562337137535,0.18472287797487158,0.1538557115115894,0.11149823406115533
201,0.17793396949981108,0.17115132585522302,0.17983272045242163,0.19414951180678527,0.179495230923952,0.14971270425871758,0.17785092083936843,0.14815820349654635,0.10779429430544865
211,0.1736612970266268,0.17207739808393052,0.1758399124337325,0.18916771383037168,0.1775954106416839,0.14519011654314612,0.17036037280368985,0.143922076816609,0.10289684860515555
221,0.16946246044847327,0.17118040048888353,0.17526673130599596,0.18528527928462724,0.17474658745401284,0.13980778280795017,0.16588380604056707,0.13907177872390844,0.09742470352885482
231,0.16795827277820247,0.17190784656141458,0.17632795458306155,0.1819505310728417,0.1739000666450496,0.13577088105516275,0.1621681307914806,0.13313249014714884,0.09374994846723973
241,0.16580289387833658,0.17366669103806176,0.17394080844724388,0.17640831356154965,0.17000073286060424,0.13068301283057593,0.1582193551991833,0.12642988633584243,0.09344761535764158
251,0.16197201315092555,0.17060867641323088,0.17173310846784393,0.17024289083304062,0.16535048043488448,0.12489756039680655,0.152618867512532,0.12209480648913236,0.09662362029794128
261,0.1613988842153212,0.16649212467768262,0.1685554751392903,0.1691028076248342,0.16401720044430154,0.1177039964014768,0.14626689421742725,0.11885454266551579,0.09737834701039959
271,0.15957520809765027,0.1621839809419568,0.16209561277730095,0.16940904475593166,0.16219731245703853,0.11107960595286455,0.1408029346719139,0.11691323058432157,0.09213969134026205
281,0.15680235626062916,0.1589030191328002,0.15817699075540975,0.1656185115787573,0.16046579562223018,0.1073308850340079,0.13615421706125214,0.11568457192123578,0.08643571495566116
291,0.15246951345882973,0.15584964023355005,0.16017268997558978,0.16092866695206406,0.15982089714736064,0.10520589981131583,0.1327704729776424,0.11271868377589375,0.08443325184829552
301,0.15003583645404445,0.15301237119677846,0.1624833816395479,0.15882656439292575,0.15807544376849497,0.10641519798127204,0.12989126024126346,0.11026787996702003,0.08122756270199476
311,0.14936319171070916,0.15054912554175048,0.16182179284021198,0.15822817201598066,0.15491825557239008,0.10720097375088418,0.12603959708887896,0.10973152639780355,0.07504399254841683
321,0.14705333755915934,0.15008850107232577,0.16163318906695406,0.1583940924616989,0.15258129243450286,0.10404688642626025,0.12225774220709733,0.1091047977016637,0.07280058468667969
331,0.1448302891962731,0.14837524601407398,0.1611386978557599,0.1563665729661773,0.1524447597068367,0.10254797511054628,0.11700503217194898,0.10541274883848646,0.0704434436905901
341,0.14167639805379006,0.143557238254384,0.1596909377544949,0.1509019894213293,0.14995326603930675,0.10292945923507349,0.11362514234525004,0.1021853193359804,0.06556090133148969
351,0.13882303757436523,0.14067561767636938,0.15886634977658537,0.14753838949828493,0.14608038030625717,0.09985947338525118,0.1113018737582175,0.1000989938157085,0.06350080347957877
361,0.1388132277021519,0.13754639211532668,0.1549504170673186,0.14764231542135456,0.1445334446028696,0.09695014146449056,0.10711280990457199,0.09514739692502347,0.06393592997072545
371,0.1398244515697074,0.13339646284303777,0.15074509380778722,0.14675454013605863,0.14291857640783226,0.09716255282302025,0.10641319207170441,0.0901089257439894,0.06366580137822762
381,0.1379479734164723,0.1323127861649563,0.14944103600166522,0.14306714314538832,0.14222235100723318,0.09627159271674375,0.10514370047517774,0.08749729199064661,0.0627497300280962
391,0.1366941097005871,0.13218024966682052,0.14581189821305418,0.1420051158196825,0.13994195709184198,0.09411905765334834,0.10053339023801262,0.0865487159510078,0.06227056507207378
401,0.13724490212525087,0.12933207865786409,0.13937140763974926,0.14212328537623375,0.13802950020667087,0.09149565975354064,0.09913058579925263,0.08385036215237752,0.060850384370396395
411,0.13758067994867634,0.12385451231193938,0.13588928477924206,0.14225260185535127,0.13690571692980205,0.08831196754646227,0.09899523950574238,0.0801951063704459,0.05704105592237293
421,0.137928026895967,0.12124582862722269,0.13461842967910398,0.14186474665744422,0.13345914567865647,0.08468994235371337,0.09614681552485144,0.07891794637630492,0.05155438363659913
431,0.13567855765860898,0.11909627634190316,0.1319193500627869,0.13983162847038466,0.13032002699504058,0.08143092243865269,0.09313252614588391,0.07625805002365199,0.04814667192954568
441,0.13148301446585836,0.11705014252928318,0.12931946210589595,0.14060908440558648,0.1293493155309582,0.078576525062048,0.09055024286673823,0.07519691650730957,0.04554152652133721
451,0.12691262573409828,0.11735307000863489,0.12638448019063528,0.14067149150937058,0.12834127431224018,0.07674129072135082,0.08986253817064724,0.07286326991480628,0.042980663083652684
461,0.12367082954227726,0.11450095121602726,0.12523409593058676,0.13989259688855,0.12755450045529576,0.07586390705356731,0.09039058825361201,0.06732884461422457,0.04117710030693708
471,0.12295023765793164,0.11304117243108987,0.1247292090672018,0.13738980435845144,0.12622799891131348,0.0753147391796044,0.08918717106117233,0.06557285213875388,0.03868892865644166
481,0.12150868688160987,0.1137334636167537,0.12399915013557032,0.13398959563819882,0.12442349216812476,0.0732710830926823,0.08895450927833184,0.06457769699271312,0.03690292302925412
491,0.11809121166627819,0.11254130099397382,0.12197650074191688,0.1331660598522908,0.12372491956441518,0.07175463755622867,0.08919185440713376,0.06131649264890733,0.03597250414653897
501,0.1155781890997887,0.11000797480436356,0.12006441666506958,0.13191893396382215,0.12170224954637496,0.07029462082309354,0.08738609066802908,0.0594170873351723,0.03434506385423507
511,0.11357960532283864,0.10907673945118965,0.1183832749434007,0.130075364581337,0.11866317122686135,0.06866280720918586,0.08636546143049817,0.059538157869898245,0.03307768953910957
521,0.11056994942846558,0.10730719039693208,0.11910885089851156,0.1280771416404219,0.11716691863737619,0.0702170272857797,0.08639904186347563,0.057307330212244545,0.03146280701079639
531,0.10758083116377584,0.10320786617751383,0.1177179529572282,0.12622451137631951,0.11652284548899368,0.07096790476837192,0.08519105524960272,0.0549318583034054,0.02863278094898855
541,0.10505003931559842,0.10191992156315081,0.11422165026182587,0.12542411401727643,0.11355857991542453,0.06857366762220986,0.08469253710301393,0.053145082475205885,0.02760634457342979
551,0.10126321323464813,0.10099461717732967,0.11406768109847938,0.12404024444033232,0.11282713133850497,0.06510393286457365,0.08614156085801122,0.05010564685391448,0.027355636512669375
561,0.09901873992717068,0.09762673477479542,0.11268722177798265,0.12149802816079724,0.11384970571897242,0.06233569140303217,0.0875146424855895,0.04803745476163175,0.025196111811324057
571,0.0975731183444456,0.09267067669862025,0.10990581680021141,0.11928433873488672,0.1118068146032628,0.060151807497878164,0.08897992276039297,0.046739940757882355,0.023369904208913106
581,0.09475241311688318,0.09020971864594951,0.1056494424323614,0.11850377094137374,0.10728751710614662,0.059002508180361055,0.09078207094837816,0.04616502151595457,0.023447985918806577
591,0.09156023694654523,0.0900363874853938,0.1037747458524195,0.11767464263730716,0.10474281717960174,0.05855978994125429,0.09135627704183542,0.04568449932792788,0.02448694371427011
601,0.08829855733726232,0.08771908749834663,0.10467396785254586,0.11717092218484708,0.10606929605351709,0.05591231802127885,0.09194555164657112,0.045735765065571185,0.023808796801352505
611,0.08566550475459751,0.0864669436628027,0.1039240587292759,0.1161074591706375,0.10752964106139733,0.053992926431100166,0.0928486241355965,0.04468274616973449,0.023361578655846073
621,0.08443117967813803,0.08759730318178559,0.10130827271686563,0.11379195493859107,0.10575651902262184,0.055070432262439385,0.09190027706766042,0.042107937227504916,0.02256882118200953
631,0.08428121965488217,0.08854688825075904,0.0993710793363128,0.11303207584752692,0.10201035137224197,0.05400731651233327,0.08977150009752932,0.040167005643445365,0.020724120351298204
641,0.0832710964012413,0.08678995995027208,0.09566125281773184,0.11093662508005134,0.10058444686768753,0.05015552323802012,0.09016524136640314,0.037925110877494596,0.020556551539751364
651,0.08158743686077774,0.08566202334498094,0.09250288803373269,0.10764001953190798,0.10126133437905042,0.04806138786489174,0.09208010416029536,0.03540565657813035,0.019490596640293862
661,0.08089226732026374,0.08613179989524478,0.09045021642225032,0.10547570136144871,0.10154498172961852,0.04786218709599857,0.09238195812399176,0.03453704549421555,0.01795433316718186
671,0.0800614658384736,0.085180915605122,0.08822688668243157,0.10367870308261695,0.09982482605608566,0.048562126842387573,0.09349743283539029,0.03298360559539268,0.01763098855337172
681,0.07768016287946719,0.08331647081563734,0.08692199023395156,0.10263406559386976,0.09744654102704903,0.049585689272882295,0.09265493854226561,0.03177764305204443,0.017182213528224074
691,0.07426562101298143,0.08337000110971175,0.0868636129007218,0.10133608619763132,0.09683589898372644,0.050311565695390914,0.09055416330284108,0.03268784744608406,0.014850338937194004
701,0.07239269940407969,0.08326410114752551,0.08647783843268361,0.09900940343275152,0.09803632826319217,0.05131745522162349,0.09062053550190699,0.031702539108762,0.012497783575663758
711,0.06902071233302962,0.08119923233992483,0.08477447253637864,0.09805670145106951,0.09605632692089731,0.050692483237696165,0.0877165982763999,0.03130184329883433,0.011711377427666403
721,0.06579149129126406,0.08012628770213996,0.08188144321605914,0.09856658453690371,0.09481356362076135,0.05103742024521871,0.08431372602770874,0.03220533736025625,0.010765849495745147
731,0.06562102639116714,0.07847220148770015,0.07892711492497324,0.09555403258744563,0.09610894795702528,0.05244745297853578,0.08271443734203311,0.03292150792850179,0.009560787518259322
741,0.06486468058341595,0.07544363109891586,0.07805480936078164,0.09315215392131007,0.09622702929126184,0.05256525736520058,0.08283218715684029,0.032656069857666344,0.009221798759337867
751,0.06318558005360791,0.07391084685236501,0.07813338948303741,0.09280020115316392,0.09528797603825323,0.05171269154050351,0.08327961983398176,0.03150213030234282,0.008295491364194277
761,0.060522807233993205,0.07208781248920562,0.07681685832340732,0.09094962633616237,0.09325738758270245,0.052168864225559816,0.08374790435275836,0.03029130155044444,0.006372157057545442
771,0.05852152135204404,0.06956314762791849,0.07278380643647654,0.08945081832535959,0.09249926500952631,0.053753294124417005,0.08500528796684698,0.029448686494350274,0.004158813593380562
781,0.05597734695538339,0.06747514583972501,0.06919581277626877,0.08726738695227763,0.09081010408914131,0.05363928252860835,0.08515681204364471,0.030318979271727352,0.0025388017404550283
791,0.053340472412483145,0.06514272695397491,0.06640305761193523,0.08521748680613828,0.09049674368168417,0.0523532255153617,0.08313757165079015,0.03134996961933271,0.002546893928268415
801,0.05270500216287425,0.061603818577682504,0.06457423721407789,0.0845770074724811,0.08968489720401533,0.05067523282189847,0.0819572649049766,0.03324086938656022,0.0024808508003929847
811,0.05230777516323402,0.05781613058635554,0.0640578632931329,0.08479292750312975,0.08745712537284345,0.0511522933662323,0.0838178284983789,0.033461985720306925,0.0009787526014986934
821,0.052241778518926606,0.05710478883227353,0.062494791424415067,0.08359516765571645,0.085547028877621,0.0523113578859443,0.08400366282198986,0.03205334877606715,-0.001091410551612043
831,0.05375598711309783,0.056691110963456734,0.06032809037193908,0.08129994637910572,0.08286130664021384,0.05079883513726759,0.08249577403735878,0.03346183944755668,-0.0008433612316947559
841,0.053682601722845516,0.05522457372925056,0.05918283789885015,0.07999948994592147,0.08245865447653158,0.0493878657944911,0.08188103501894388,0.03497928969106085,0.0005866201332263762
851,0.05154246701107159,0.05256837812411961,0.059318781929043475,0.07874551484282533,0.08209547583978932,0.04892370733676987,0.0801155689094247,0.03542568118967953,0.00011975101057007163
861,0.04852636532355832,0.0503481382856797,0.05860767354235739,0.07785656261472336,0.0811819172717054,0.049502740630651576,0.07785301292408921,0.03682670695899986,-0.0009217526039341072
871,0.04514896092980846,0.04906865045416951,0.05715814140214429,0.07705068525925571,0.08095746471117601,0.048763095100402026,0.07487293614391136,0.03675993743153546,-0.001190261765134644
881,0.043024791044094304,0.04571481350023029,0.05672006043353049,0.07532379803394433,0.07938359494193792,0.04881155870004026,0.0719812297559281,0.03492641355005232,-0.0011398837068967499
891,0.042326397277503494,0.04315242233749906,0.055448957033788424,0.07413475968706137,0.07768335886465597,0.048159627517917476,0.07035374542930609,0.03496680822000134,-0.0009841487658984354
901,0.04263124026460548,0.043417769051366954,0.054755542619684724,0.07366192306164593,0.07634549950632737,0.04478640732408366,0.06867253179105182,0.03409345335247103,-0.0006398081860374793
911,0.04348360664848978,0.04438136704266962,0.05480272279564306,0.07198656436541456,0.0755569800075703,0.04264308969576004,0.06681647917114444,0.032014602385373195,-0.0010993352654350315
921,0.04357266145760062,0.0425290701819851,0.054107252915257774,0.07025483480832732,0.07563679139761798,0.042596888008329954,0.06403226399005342,0.03091114089194913,-0.0015793139986109716
931,0.042933966900024274,0.04077248339096014,0.055159714176087435,0.06948402277360129,0.07656941356270539,0.04366064645908047,0.06300210454931929,0.030583584606140517,-0.00250679521701598
941,0.041928451973200755,0.04098642386998812,0.056331414105792475,0.06840371029877557,0.07659124357271418,0.04500876034318031,0.06137913575829599,0.030259921298905035,-0.003573484652718174
951,0.0413926273614445,0.03905968435597749,0.053954698745584576,0.06613807753832997,0.0744033940175883,0.046535554307589565,0.057123396305166954,0.030105833051778698,-0.0032021536733864526
961,0.04086354679847161,0.03664484048942636,0.05273743535699096,0.06401420009600153,0.07232525134268196,0.04680339150729744,0.05376137654659254,0.03083579144228199,-0.0038928003148466957
971,0.03895565288134858,0.03440364365432235,0.054483256091968225,0.06196188979208196,0.07046558864704798,0.044527573347098046,0.052181247236566516,0.03038716085042062,-0.005167718093255165
981,0.03785965794029114,0.03401743927723534,0.054287044549645704,0.05951800881209242,0.06942209653115036,0.04408496222301023,0.05032675011909564,0.029195060654490058,-0.004922988632389323
991,0.03931055424421604,0.03463444701829127,0.05364900595852028,0.058676878211179465,0.06873965955166857,0.04594931394380979,0.04833672265226076,0.02789561128487373,-0.005460887648550921
1001,0.040001041174879626,0.03461790444375917,0.05325134885381586,0.057401746808400524,0.0662296212595899,0.04555213448412089,0.046205710114760094,0.026659763872995717,-0.007413170626245658
1011,0.03901295527345995,0.035484042898312786,0.05192095638179841,0.05454478684959433,0.06531256231931235,0.04486869930012011,0.04394814697556432,0.025739962164219088,-0.008610547326195008
1021,0.03842306435330347,0.03575705803906631,0.051403989128145935,0.05283715914418646,0.06621138095839818,0.045878025749126194,0.0412671306333221,0.025133288338114353,-0.008975807928441536
1031,0.039542443944628504,0.03433074323106054,0.0516953768231716,0.05205479870267227,0.0672205371207156,0.046510540812921115,0.0394080128809131,0.025073274950004693,-0.009247078903877371
1041,0.040810848418393456,0.03304204407195132,0.05055595606021697,0.05102118914256017,0.06777283409109083,0.04429035076345755,0.038510943113730975,0.02451484816673174,-0.010040761573421566
1051,0.04006555466904158,0.032527778132802485,0.04844106670117303,0.048640623358488747,0.06725637763739843,0.0413388387230133,0.036684468125041676,0.0231003569259809,-0.010995172594035568
1061,0.037354970904673296,0.031842686545579896,0.04748579909870859,0.04563919264064017,0.06711633042716482,0.039972880129105805,0.036611764077594075,0.020815207515385938,-0.011891520215700615
1071,0.036065039519448186,0.030409270429768053,0.04427203319267698,0.04404599457915739,0.06630649762600338,0.03881269782875342,0.036513261962115795,0.01850224159224397,-0.012679641130524163
1081,0.03550383986760487,0.028766256176722887,0.040224171272734005,0.04183109389795067,0.06510224433743102,0.037884501239187796,0.03531499457910235,0.016919516411056587,-0.012218855844042455
1091,0.033214285893462814,0.027496048618891,0.03978212500217057,0.03898939292261562,0.06529014367422997,0.039499314090199286,0.03440675301103265,0.014809628499914258,-0.01221120397687728
1101,0.03163807741448023,0.026269660639236865,0.039547383809447466,0.03767653385340774,0.06502466462206166,0.04207870893271572,0.033895064952062695,0.014507973475260888,-0.012987130202583607
1111,0.030899247681477882,0.025325582277937003,0.037380424299987156,0.03702488300595142,0.06191133438011727,0.042933111934821085,0.0336471511275823,0.014341509465959593,-0.013304697196401899
1121,0.029803157424223264,0.023328948189768543,0.03531799485010935,0.03594804229552372,0.059972330760024506,0.04150007139106823,0.034855303450320944,0.012510415208466246,-0.013107045007325846
1131,0.02876767617046404,0.021165062286417645,0.03322093087859347,0.03286696686660122,0.0609016864432015,0.04130522152122975,0.034874941686279415,0.012279010156125694,-0.013185990158023192
1141,0.02737654392725907,0.020938509250692856,0.032029992035199864,0.03006686909229992,0.06095770981081354,0.042102547848573826,0.03289123282668082,0.01090099259857541,-0.012826657271215541
1151,0.025929650760586655,0.02032128527138963,0.03317680312539294,0.02904011821878419,0.05810472658895242,0.04021387059055258,0.03241720255406406,0.009564069795266176,-0.012517418865716088
1161,0.02500563471679148,0.020409855792982178,0.03223843899866399,0.028858210395197786,0.05760275150047495,0.03739309869195934,0.030997317568560733,0.010800737597861525,-0.013879093674704074
1171,0.024522300100125648,0.021983893643263995,0.030733405319632017,0.029133533945526823,0.05786930306311768,0.035846704081612404,0.02713877143753183,0.010833356435813665,-0.013952205052107366
1181,0.023453154693433526,0.023005010346847182,0.030268205874161635,0.02796076568199975,0.05612974546087476,0.036083736324154916,0.026011405177164566,0.008846685211597854,-0.01351413987382762
1191,0.021870116751454154,0.023264528195450104,0.03005931963483489,0.02521431843153559,0.05496150367779832,0.03614713817003809,0.0255398069221007,0.007973944199367464,-0.013299684597960834
1201,0.022329648152127235,0.023240794218154233,0.02904480397213609,0.023752624272624232,0.05384365861937612,0.03437591187351663,0.022400334962742775,0.006680255523736944,-0.01332832455976551
1211,0.023040921673718472,0.0215344147917385,0.028292909657440725,0.023806523787648526,0.053881028406543206,0.03366539059380728,0.021483244864778407,0.004178982166129266,-0.013580366148652412
1221,0.022576838624643197,0.018192694134053822,0.028946597434188898,0.022523315818786725,0.052731517053811974,0.033399060478598565,0.021142109367665633,0.00322543345077117,-0.013540293129286446
1231,0.021340220923285285,0.016397092810853907,0.030329616763701144,0.019573549816296054,0.05185799764494575,0.033131154923478685,0.019294083402473607,0.0034455521161085986,-0.013392814740169512
1241,0.020813952620719292,0.01487131048979054,0.031158835281839124,0.018147626332586448,0.052472677868537,0.03364550194350704,0.018159907312088726,0.003619183168353585,-0.013682034871340227
1251,0.019965766876511,0.013602044163694631,0.03138376915849665,0.017865872907690275,0.05204033753734215,0.0340328611966307,0.016632107878018422,0.0026281450783670465,-0.01502397668743447
1261,0.01950997834414797,0.013150609846503906,0.031668120543826075,0.01731351154801346,0.05065709466806907,0.03231655088102564,0.016236571493757852,0.0014603592629944232,-0.015443794486302698
1271,0.020170127775276943,0.01366471234280274,0.030283542622201322,0.016992903368940628,0.04929946779887298,0.03100198756613709,0.016653180060452986,0.0016749141491035082,-0.015611065057451582
1281,0.020425115081549476,0.014435822499670733,0.030118707985088734,0.016201350437156904,0.04892909379622744,0.03136832230765385,0.01647655990941383,0.002724899050856508,-0.015705980311213924
1291,0.021132739858372274,0.012854019962779831,0.028394342049841696,0.0157916534682903,0.049353501957843875,0.03159154018317372,0.016942593480207924,0.0014335997877096523,-0.014926786081939952
1301,0.021933206115680278,0.010701592789747381,0.026776204730536397,0.015610391804122357,0.04981201975946649,0.029876956500769113,0.017678969137038494,0.0007757630559264064,-0.014092564611119471
1311,0.021887141265878974,0.010846244442941853,0.027191802999480857,0.01546439673231082,0.0484961556875771,0.02652749788188662,0.018078270466170332,0.0011049107499483451,-0.014194983532496258
1321,0.020832840614440414,0.011133424669839461,0.026921591883676387,0.015446742029527971,0.0482584528465227,0.025553285871996366,0.017816328987496168,-0.0006086029468736832,-0.014235869230000558
1331,0.020761425911253434,0.010409757147945366,0.027684030997128233,0.015088392421309863,0.04944359971859736,0.025074945733545427,0.01809167528766183,-0.0012191716836663807,-0.014912469323201593
1341,0.02172224305785353,0.009618403804190611,0.02785561514030336,0.014364161900579871,0.04919568791426494,0.023070905045164358,0.018602416929030578,-0.0017843119740598465,-0.016364983838951422
1351,0.021356414534337922,0.00843736331034053,0.026581036713244077,0.013973209686920238,0.04712836825500595,0.0200679395263651,0.018027458976900376,-0.0037561557241787744,-0.016003885261451592
1361,0.019742184886805576,0.006486603016402306,0.025844532596386062,0.014024418446759857,0.04377942285183951,0.019508943269436092,0.016556538091032018,-0.0056465387709317815,-0.014117127382409968
1371,0.018030753100471735,0.004306008109613734,0.025459152612016495,0.013178433073767976,0.042113039079142156,0.0185866553735217,0.016149918499194563,-0.006570184213924769,-0.012521861213241966
1381,0.01572022440982235,0.0037786116101837,0.024359599210864592,0.012574278011484464,0.04230377504750334,0.016061594718045406,0.0163194983575686,-0.0067178713762690535,-0.012437649097198295
1391,0.0142678770009339,0.003882523711277651,0.022554431480108668,0.013016460160985257,0.04429796932827621,0.014475045513089965,0.014874987397996243,-0.007541616506819132,-0.012402433839038357
1401,0.014700667907713964,0.0036596223473517034,0.021573849305807143,0.011219856586789704,0.04535712639692795,0.012405429489198842,0.01394184734294207,-0.007298442672514592,-0.012326756906604619
1411,0.014750339862568037,0.0035134277097003132,0.02080984010215328,0.00849849436961677,0.04481890819442444,0.01036116054174441,0.014211032723705738,-0.005934142754911976,-0.013048063868898374
1421,0.015152701106507576,0.004141859862559121,0.02107952641802887,0.007372989588240997,0.045412231264942524,0.008269111371498602,0.013766392657301998,-0.006481217132602868,-0.013921205782321769
1431,0.015236822056284826,0.0059805145772862675,0.021102607528538205,0.006887813580562926,0.04472471383772629,0.006202294848451498,0.013646700550880481,-0.006591859711901724,-0.014515687119286486
1441,0.01433695564050444,0.006403645667404924,0.01937161036786829,0.006539511038119844,0.042878069587394554,0.006249299914532873,0.01355611481786842,-0.006270809543090919,-0.013838264851285264
1451,0.01372046552967732,0.0062300653245694615,0.018467276280121965,0.004999188079534667,0.04342607998482218,0.005920985529498687,0.013981104459596456,-0.007182115774479634,-0.013360354991033444
1461,0.013732432979795105,0.00633821611771918,0.018210298782749077,0.0039745224967608125,0.04458300546340762,0.0049009826477627565,0.013870338071695663,-0.006964564663215341,-0.013771778457606887
1471,0.014510298546072244,0.006263935422894877,0.018460867030649423,0.004051572703481239,0.04348574016361317,0.006490214416842941,0.013464603460566304,-0.00662440862405243,-0.01400912318725941
1481,0.013910588711117056,0.006980636199086636,0.018598433964548487,0.002839390235934659,0.04229183374336363,0.00649349816203178,0.012303899896884699,-0.008242555114557583,-0.013736249047065044
1491,0.013251837415710127,0.007952402780755864,0.01791637466692817,0.001311941495854943,0.041431006636172225,0.0049444140260198515,0.011660854367768946,-0.010309513696135001,-0.012869008543189462
1501,0.012380544145960307,0.00797052764422228,0.016466017635150494,0.0003812554076983624,0.04029195829973121,0.003500917697353024,0.01200232716571455,-0.009769171933594167,-0.011844223824388435
1511,0.01094923892893397,0.008232763641469146,0.014868130794292958,-0.0007504466280728581,0.03925385960763188,0.0006221105296017082,0.012134825223335772,-0.008996738905441119,-0.012086684072067462
1521,0.01036363242633241,0.008881764752380044,0.015544006147598785,-0.002117384281324057,0.03950684649299256,-0.0005942159234368632,0.012556839707678055,-0.009402188571579165,-0.012965422850685377
1531,0.009401146154126249,0.010399371552383328,0.01561330927163401,-0.002439703845448106,0.03986870156576334,-0.00036593774772699945,0.013590382011356063,-0.009581793585062656,-0.013826740449360154
1541,0.007621010352142335,0.012080665929486877,0.0141508325892922,-0.0023617097562842427,0.040647918370809916,-0.0015875393249339513,0.015655502473274654,-0.010805644896670626,-0.01386853384957606
1551,0.007986545173776189,0.012172463029839233,0.014024603848465569,-0.0030301054559506205,0.041380173925715705,-0.0012008274263976416,0.017642467358142448,-0.010572021619477354,-0.012781298672423164
1561,0.00858010779287965,0.012261884435108368,0.013683311710216962,-0.003062280484557002,0.04056008377543637,-0.0003552852370482931,0.018016500660576317,-0.009477310199637826,-0.012475512961814931
1571,0.00679213867052422,0.011618958886028633,0.012244884665018402,-0.003047866784457366,0.039403688625842974,-0.0005904152448528331,0.017368451449265562,-0.00963740482898661,-0.01314640418720536
1581,0.007427416238602517,0.01030547969096213,0.010806571939620577,-0.0033263425059171744,0.0391632536201918,-0.000297732699475851,0.01678335302220119,-0.010387953111205037,-0.013298727072282876
1591,0.008135096959888288,0.010273134818640233,0.009398218716454836,-0.00371584453147685,0.038939579557391614,0.0028834978314075505,0.01602153967815113,-0.011101352180106869,-0.012988275084656054
1601,0.00734544483999919,0.011012483037166863,0.006614211656319346,-0.005246662170832451,0.03820574948901029,0.006816912686312423,0.014253226881576672,-0.011439308160911026,-0.014934563069296993
1611,0.0064135720948326315,0.0113057211689692,0.0044940664778465944,-0.007217165516793132,0.037598468814697826,0.006985171048117976,0.01372576849865403,-0.011333892010095195,-0.016329458631823383
1621,0.004481696326328074,0.011072105018479987,0.0037351861592585965,-0.008186282727918973,0.03663632637447079,0.009356673485678296,0.014978507107302096,-0.01028174366388406,-0.01570927922515424
1631,0.0033627509073210866,0.009792984645374701,0.0017077196078505708,-0.008134481666029399,0.03634916718757934,0.012715029975837882,0.01437267899321516,-0.009220008413826575,-0.015525950880796252
1641,0.004410420596089776,0.009117031092463737,-0.0007412736779872759,-0.008318330955898961,0.03533321017756421,0.01314478317543882,0.013226649140856344,-0.00952540329961033,-0.014816583812097075
1651,0.004664305236735557,0.009990980830047963,-0.0015258488499120012,-0.008436073410479647,0.035732179228905994,0.014132404416839817,0.012176791099460228,-0.00876067807620942,-0.014889574159460054
1661,0.002179583238734783,0.010663251770367815,-0.0006067042644538086,-0.008460492701494052,0.0369012322594373,0.018076027888398526,0.01115847501989949,-0.007122237382422504,-0.015854037173832915
1671,-8.196144251834785e-05,0.010237399244562611,-0.001986514216223569,-0.008942415542609605,0.036474417485642535,0.01987500088258183,0.010520438993279105,-0.006474906229277993,-0.016737245195066298
1681,-0.0010076499760577507,0.01020924472875765,-0.003484477647665028,-0.009546332930064452,0.037720286621715976,0.019114278708664074,0.010198607237706395,-0.005991838214675706,-0.017589592173322323
1691,-0.0002578628048289831,0.010721283853374345,-0.0028866311808178665,-0.009732291377129105,0.038486778331304365,0.022307966178893242,0.01193036292523659,-0.005874046975678093,-0.018202018304155666
1701,0.0007397158616360701,0.011372216786218855,-0.004592710099930486,-0.009119105530040372,0.038067559831822396,0.025576639784403516,0.011682624422234495,-0.006560454643322727,-0.01909266445634198
1711,-0.0006501562008049427,0.011756284502830889,-0.006300235809236901,-0.008701556397946151,0.03851336955750165,0.02511299827614997,0.008963883795093807,-0.006657905315090508,-0.019249799916582093
1721,-0.002280444424138707,0.011155488276586144,-0.007165698840279537,-0.00956163686833187,0.038041868912482985,0.022781542354587136,0.008616317024721903,-0.006734909956984949,-0.018688517679302612
1731,-0.0016631515311507036,0.010366332501300148,-0.007948188990442083,-0.010872567025167978,0.037146614524653475,0.02075016557035144,0.009914225253359244,-0.007848436874327151,-0.017228769132237566
1741,-0.0006511970728008095,0.010859517657300229,-0.007872914627172264,-0.01111649727615493,0.03618300897680159,0.018835388623556014,0.010019034954354088,-0.008409950414874058,-0.016807391632783546
1751,-0.0006194757115928616,0.01175994804348555,-0.00788023341776221,-0.010983424750586402,0.03628457160951424,0.016231935166558235,0.009418503162933998,-0.007991779779395889,-0.017671445290929972
1761,-0.0007626042083100399,0.011374486995288383,-0.009060027716634455,-0.01144099283358932,0.03676469939411574,0.014283446455821807,0.008619892966594603,-0.00772656540922922,-0.017835501858663182
1771,-0.0014195172523666394,0.010968257400013578,-0.008924901976534321,-0.01148344031543041,0.03607170369699392,0.013699937986074013,0.007020408108362264,-0.007725881408103097,-0.018123834973806284
1781,-0.0030030761518437094,0.011709614816886165,-0.00895150707419889,-0.011798569126637019,0.03599058289341964,0.012206814716009706,0.005940959243443889,-0.0064432615438650195,-0.018557729304669156
1791,-0.00479520338985227,0.011126263404200315,-0.010329341384744537,-0.012195407844480224,0.037207798028954395,0.010930181825148632,0.006128108010739644,-0.006084866170617628,-0.018707127207265493
1801,-0.006122000764038221,0.010766834014568738,-0.010080606442809854,-0.012270532298432151,0.037562327366403525,0.010546562692436543,0.006112554531207781,-0.00745565547363725,-0.01786881225239219
1811,-0.006464310043209659,0.010765731017884438,-0.011239644404343547,-0.012591023148440883,0.03663452572246175,0.009875743867624619,0.003787530560212858,-0.008966982408903484,-0.016660517850360552
1821,-0.006835600091479497,0.00956358318573935,-0.01315717918471446,-0.013243659517237123,0.036481437193201106,0.010652755779147264,0.0023024027114274966,-0.010022189478767759,-0.016084947240801412
1831,-0.006757022127761939,0.009218524379969523,-0.01449662760189233,-0.013767170360588148,0.034999279867403296,0.010399142010417632,0.002439846463957324,-0.010555306973642424,-0.016155278675010428
1841,-0.006308429809307116,0.008520130915028403,-0.015357831366235702,-0.013664358357960949,0.034022116699499255,0.011401050081960093,0.0023863585784742215,-0.011530374780885966,-0.01668668375481922
1851,-0.005031457761298103,0.007971456627978027,-0.01606963486405104,-0.013200119359565143,0.03433919085208277,0.012593349328466974,0.0031122238888276364,-0.012139417368326813,-0.016914583024311404
1861,-0.005232961715295498,0.008514848179058095,-0.018065619754655423,-0.013813686848158568,0.033581923703051776,0.01291127611711831,0.003452840481957223,-0.012713597609264554,-0.017020798825306965
1871,-0.00754737407709947,0.008637457916342862,-0.018460159525673477,-0.01448500520322887,0.03356935445875484,0.012871947956145349,0.002065764208566992,-0.013517770895876958,-0.0172050479821589
1881,-0.008404421641540292,0.007353193994557111,-0.01833858643212965,-0.014855171747638316,0.034468574397221174,0.011136853663427723,0.002058105498610776,-0.013847862318878787,-0.016681859410239967
1891,-0.00864564862450235,0.007595850916399011,-0.01910666214248536,-0.015420577588115167,0.0362805615960687,0.010138703142313073,0.0021859642048634347,-0.014735318399213954,-0.017070703353118298
1901,-0.010085595005399337,0.007833740425843894,-0.020259099418277568,-0.015589225753416477,0.03567068061287428,0.007166932462829412,0.0013919304312494118,-0.015416399749956844,-0.01797070830188914
1911,-0.011250302216161256,0.005825381270558207,-0.022280814105020464,-0.016375160781490018,0.03412351984731085,0.006104449817877726,0.0009522284213460992,-0.015445400995931335,-0.017647017334348043
1921,-0.01168601790831274,0.0041698273811703835,-0.02330454603201698,-0.016772441849725424,0.034739001164169205,0.006651899399881469,0.0018221712587095998,-0.015991222127894115,-0.017154031937732038
1931,-0.011940710307078236,0.003977291469785187,-0.023471914708934095,-0.01720103590327194,0.03418713164179393,0.004791460569418357,0.0033202317501763072,-0.01667541356609062,-0.017267332637786025
1941,-0.01204675806301023,0.0050493800092384945,-0.024666577154086915,-0.018091161756496003,0.03275266419967328,0.002790210727849516,0.003381134014171971,-0.01733595641435212,-0.01707478405534445
1951,-0.013381627815216554,0.00493732874686023,-0.025966997117162088,-0.018794821591825238,0.03303345995989902,0.0006344320887353199,0.0034631786430995965,-0.017510539689010913,-0.016370834982927462
1961,-0.014417359382373299,0.004184127893857448,-0.02687184345640426,-0.018785079052945637,0.033208452093791314,0.0019221246567272432,0.003102531337184853,-0.018060664922241166,-0.016189445429018255
1971,-0.0146987807439703,0.0038180301649922742,-0.028577386682499078,-0.018367684870023302,0.03234396954604624,0.0021174120825370396,0.0015234632481262514,-0.01922424676398757,-0.0157182562706971
1981,-0.01546688844537806,0.003914496646863326,-0.029122836271595887,-0.018055296997110996,0.03145148154428397,0.0016007310640220734,-4.098905464170588e-05,-0.019125944926339976,-0.014936752047412318
1991,-0.015481439686550464,0.004813881361568183,-0.02810739141131897,-0.01858476912887643,0.030209035107744104,0.002998814274271757,-0.0007720979425752779,-0.01899669782433388,-0.014530351809561198
2001,-0.016263740848205532,0.004676172507642797,-0.02723253773149959,-0.018970421553322844,0.029272071971740025,0.0028410575055380738,-0.0015685780703015614,-0.018416851202990293,-0.015182945732245226
2011,-0.01774964149667429,0.004008732253735872,-0.027012365526676112,-0.018919190792427577,0.030225563089545528,0.002248278088958306,-0.0026229774505285176,-0.017017857356724515,-0.015613325785560895
2021,-0.017504493570382716,0.0032664305350870943,-0.027850305133893315,-0.019148149289607983,0.03210912404837747,0.0015089292256234422,-0.0021207581815258216,-0.017485821170285014,-0.014642305303119888
2031,-0.016727100315875206,0.0009777643468373055,-0.028659941024132458,-0.019129980200738833,0.03142598204069487,0.00016381245595985632,-0.0020748348168632895,-0.017318656191943015,-0.013972655484420065
2041,-0.015355241657973409,0.0008072554639463822,-0.028517563349101653,-0.01931099655859763,0.030845784332433568,-0.0017105923208025182,-0.0029975597482106023,-0.01679496928683355,-0.014085237345635609
2051,-0.014444616655284247,0.0021076603816078737,-0.02884330417255463,-0.019947904640976354,0.031214477497718073,-0.002081087557111286,-0.003907988323434421,-0.017319657070583867,-0.013115840631184122
2061,-0.014676179646288512,0.0011625786529221136,-0.029625023682887747,-0.020249124825842686,0.03204554528354105,-0.00019416925535672012,-0.005031192804439171,-0.017509924601340914,-0.011507879569510573
2071,-0.014491565777136622,0.0011110284383137195,-0.028669401220813025,-0.020658917588603408,0.03205486365905259,0.0014131154187942763,-0.00506521402555816,-0.018207669146601817,-0.01204983928966267
2081,-0.012886995551268992,0.001958191921160575,-0.0266221286923495,-0.021840912274571075,0.030893376406020495,0.0005951628544052115,-0.0046592846400323705,-0.019264616028508024,-0.013512345117315985
2091,-0.01074986109697537,0.0020342979592219953,-0.026394077354715422,-0.02251240856951141,0.03232073254717119,0.00025098927709042864,-0.004498033087244276,-0.01904164119465724,-0.013365924183476513
2101,-0.010827334838922294,0.0015504322835358847,-0.026997954378534285,-0.023026450542849946,0.03299351562255613,0.001121185946468674,-0.005138213996303988,-0.01862754895443311,-0.013344918519061819
2111,-0.011007204517904021,0.001458613398853993,-0.02691294478926055,-0.023432949532705465,0.032417002959494574,0.001525118250123992,-0.005573593380855388,-0.018248253757775737,-0.013706372730125135
2121,-0.009348876317441641,0.0014670640815739413,-0.02669238075816726,-0.024123904952421955,0.0312696104933403,0.003787868422401782,-0.006671948945225893,-0.017777435270843647,-0.013607590082751933
2131,-0.009754304267703904,0.0015818806573810935,-0.026718936536756343,-0.02481917021761896,0.027763225849990397,0.005678101766402174,-0.007865206193017477,-0.018880428713183815,-0.014484032953362041
2141,-0.011610431517232048,0.0014920915849573973,-0.02740754465718693,-0.024957811213809578,0.026864457505318268,0.004418893672779628,-0.007703852429690616,-0.019324783089250598,-0.014461096318958514
2151,-0.01186231770880056,0.0009705960274066933,-0.02762877494403329,-0.025155479133156487,0.02733169929158031,0.004431429688395185,-0.0075123541099344675,-0.019801972727834048,-0.013959279394149612
2161,-0.01154080143141863,0.0006536345462509372,-0.026771575146104315,-0.025481142280704305,0.02518796720745381,0.004684363508191282,-0.00643674578443091,-0.02202020919072495,-0.013634179381263111
2171,-0.011876548567498358,0.0012055171157680422,-0.025819969920043838,-0.025430390136611802,0.023612814573723308,0.00541689525464476,-0.004915819561357484,-0.02288235050723046,-0.012577892843201034
2181,-0.012637240109196932,0.002424585067669038,-0.025268197324851593,-0.02563954205867139,0.022427908540528643,0.0067652649531455625,-0.0034051907483114213,-0.022639938743485653,-0.01371690606775162
2191,-0.013658665120761101,0.0028093288102472324,-0.02607431121145014,-0.02603898920308434,0.02015511470441879,0.0045779743073775785,-0.002434250437307006,-0.023057771644862272,-0.014844164185537152
2201,-0.014511489316831872,0.002575661001586586,-0.026394233134487216,-0.02654230483493497,0.018655956295209723,0.002660310670804409,-0.0015339531367629688,-0.02357486183406832,-0.013393515442170493
2211,-0.014993945377721977,0.00265918241064467,-0.02525197733218638,-0.028175751391925425,0.017744008224387896,0.003769146132821882,-0.0004887065196609518,-0.02425208539583066,-0.013325801683064575
2221,-0.014950285570607407,0.0012188270145463025,-0.025238078965606408,-0.029241457084018894,0.01832601318444864,0.006598399570402674,-0.00019113899120527014,-0.024481497997676564,-0.014277494421730232
2231,-0.013957781359675198,-0.0006218482449652052,-0.02516234071369488,-0.029896369275671592,0.018582889169483315,0.006858793124914507,-0.001384807548430221,-0.024865903619191346,-0.013910899569080277
2241,-0.01358448110102176,-0.0015068243169547198,-0.024105008511300107,-0.030121197017944114,0.0171837851037454,0.005586861888236783,-0.0020484174814392963,-0.025894222831412166,-0.013071347754621843
2251,-0.013231014844647416,-0.0023827795460731787,-0.024178770607248636,-0.030444240284341617,0.017030263485226675,0.0038038078848475127,-0.002224007614419334,-0.02646807866723543,-0.01334827857065361
2261,-0.013310368719859075,-0.0029674722798073267,-0.024492177856166156,-0.030205112064209616,0.01684458264107461,0.0016002042261111908,-0.004046372685177297,-0.027017397759950962,-0.014391733224984448
2271,-0.013314332407456742,-0.004548401845532312,-0.02381117209278693,-0.029535747775905275,0.015994075272420475,0.003552744006849803,-0.00568274394177932,-0.027784443609679427,-0.014769179649526704
2281,-0.012130412818985558,-0.005854759353818897,-0.023585851525970963,-0.02971377919006312,0.014584799010970678,0.005871041609464181,-0.007413433621618931,-0.0282899408329867,-0.014972533644860248
2291,-0.012013480721937062,-0.006185143458500268,-0.024106188623558712,-0.029748327801321563,0.013600873026124938,0.006112321759291059,-0.009860750932255661,-0.028609434572224986,-0.016169975817746436
2301,-0.012827921402534906,-0.0061283918362388164,-0.024622726245067592,-0.029737303494779627,0.013615676614016095,0.005637185888815422,-0.011428221658453737,-0.029598066975045235,-0.01809096480482057
2311,-0.013099040054281672,-0.005629400243731997,-0.024456774654303848,-0.02946290435589633,0.012898444477712396,0.0073764191152550385,-0.01172665660676402,-0.029801554107077178,-0.018842605872356286
2321,-0.012431343304924118,-0.004102225696824031,-0.023823947222558543,-0.02955880597993766,0.011609437337057504,0.00897587557859117,-0.01193960066253264,-0.028795962828997563,-0.018868539696157347
2331,-0.011985836306805634,-0.0036572299626637652,-0.02352903153999069,-0.029351637314424243,0.010583587041803512,0.008082102353342491,-0.010950966793810307,-0.029854602128587676,-0.01866729161110744
2341,-0.012507668419896829,-0.004022947923027016,-0.023469899365494915,-0.029227162003581487,0.009280503218501712,0.008823242995468968,-0.009799220373450936,-0.030943024646074686,-0.01792643889643351
2351,-0.013623418378646283,-0.004111787400451553,-0.023903432524562205,-0.03001360961666038,0.007534416822066589,0.008713054955510632,-0.010094397285031,-0.030653564796342504,-0.017153072601287008
2361,-0.014918544987078656,-0.0033689592858854025,-0.02488339624709058,-0.030039178941928618,0.006653919967118361,0.006135072546880414,-0.010223642268112744,-0.03100578447490889,-0.017245932278077955
2371,-0.01627287652966206,-0.0025885678483180685,-0.025214157737319172,-0.029824793844958376,0.006052836205734734,0.004025857350905251,-0.010498287907794546,-0.03132691911858009,-0.016851460244725888
2381,-0.017254876590277968,-0.0021220649101147647,-0.025229493416997418,-0.029994773790905378,0.004827155916282534,0.0048744805201770105,-0.01085974532725663,-0.03138356546376903,-0.016156010641161022
2391,-0.01734716895690051,-0.0019506911760682629,-0.02554948444125567,-0.031042333332242274,0.0033105698716796965,0.006196438467061319,-0.010819979968301238,-0.03061150582650963,-0.016037665200286665
2401,-0.01800502794147857,-0.0023333956035585324,-0.026804412940447737,-0.032163990993169286,0.002030082802599148,0.003669331934555224,-0.011361391251524144,-0.03036055825467974,-0.015715973505037676
2411,-0.0189214367559785,-0.003000543216479693,-0.0282534364078006,-0.03228547863981347,0.0013755826608451043,0.00048827846025374194,-0.012587585392070593,-0.030893602564036303,-0.01594172958708529
2421,-0.019852169453310455,-0.004953172318458982,-0.027985588632681274,-0.03224484931316438,0.0006029345774122402,0.00038792469322608157,-0.012940671069820848,-0.030711452493241607,-0.016300693596240402
2431,-0.020987117252245176,-0.006437239074967025,-0.02836687769388651,-0.03228908495195085,-0.0003473600538596012,0.0023607789022382824,-0.013011480473248616,-0.030706378174886056,-0.01707455924478105
2441,-0.020933764926575733,-0.0071670474147367295,-0.028556440593911447,-0.03271887639250228,-0.0009260832481401377,0.003579233614385574,-0.013632364427521765,-0.03020366087878158,-0.018338574701390505
2451,-0.020729444412933,-0.008587319850046333,-0.0278460485011847,-0.033456625513535024,-0.0008093148949061569,0.0031970715396551315,-0.015176691244512958,-0.030221326221826172,-0.019318715435182297
2461,-0.020979661126037,-0.009665608305309655,-0.028237678074817824,-0.03411348270759102,-0.0007255619607580281,0.000768060551630747,-0.016681742627191385,-0.030279468476740616,-0.01997830977374999
2471,-0.0209465985953362,-0.009689001513012767,-0.02714739155625523,-0.03446315584749859,-0.0006707178357895262,-0.0013674683321542483,-0.0166745959682894,-0.03017305616744016,-0.02105197404032987
2481,-0.020814145618314912,-0.009904536441853025,-0.025396834354593435,-0.03421830220519407,-0.0008192197345840526,-0.0012436150118904448,-0.016077794658394352,-0.03054577431691355,-0.02237779936159079
2491,-0.02119860567146478,-0.010888738834042247,-0.024386395333343542,-0.03366636430350478,-0.001308049466771058,-0.00017105366099461205,-0.015129628335859596,-0.030488256993087593,-0.023067897539967266
2501,-0.02065877123125342,-0.012182090385099596,-0.02297534853655988,-0.033592330183708864,-0.0018624645835274845,-2.3984244225984863e-05,-0.014097806164763037,-0.030861480210340908,-0.02391503797918137
2511,-0.020642084372010906,-0.012135745972271957,-0.022740970746423398,-0.033659707257187185,-0.0026903363413114576,-0.0008723693578225153,-0.014058630640182933,-0.030794345787873368,-0.02429326835213281
2521,-0.020576126537370065,-0.011801403686475266,-0.0218424013014923,-0.03437930993613401,-0.003253564739880019,-0.000470896589176296,-0.01421116750846016,-0.02990887925085304,-0.02373094939129233
2531,-0.0204728833948723,-0.012701015367105767,-0.02027698704235053,-0.03523936763596619,-0.0037426932904670524,-5.7735868997136804e-05,-0.013454677054729497,-0.029510341691730547,-0.02238059803736903
2541,-0.02050474683456195,-0.01334354932031907,-0.019894334698743594,-0.035944768977067575,-0.004888258545161207,-0.0010321344933532303,-0.013705741055732412,-0.029316463753412153,-0.02108197131289645
2551,-0.019951671919200203,-0.013256111953182135,-0.01955764712277533,-0.035878691083139874,-0.005600762506826217,-0.0023634134914152843,-0.013172600731795842,-0.028284406091052622,-0.02079418345924306
2561,-0.020996759099953546,-0.014109312551576037,-0.01919928563766628,-0.03535071049834955,-0.0060458107932176664,-0.004213582995542439,-0.011687205019408573,-0.027503419383848943,-0.020207337153706352
2571,-0.02250261752438757,-0.015386846888156317,-0.01929868729446043,-0.03503095868498483,-0.006373783833997841,-0.006121213954544504,-0.011077484780859796,-0.027838733504172146,-0.019619047828946513
2581,-0.02384963991078426,-0.014821773738835595,-0.019834981503201767,-0.03469249660232222,-0.00558955845863333,-0.006448354853568242,-0.010758432856836638,-0.027306599779972306,-0.019225808303921718
2591,-0.024558361770504192,-0.01534827033136964,-0.020267152296290534,-0.03408700457220742,-0.005516014039059631,-0.005876940826556097,-0.010738474244683589,-0.025820261911143248,-0.01810679671509075
2601,-0.02436577061100787,-0.016030074108658206,-0.021042185091985573,-0.03435984973091562,-0.005605659015140233,-0.004386750514131978,-0.010203400701955233,-0.025549481243940752,-0.016627617259184123
2611,-0.024433137105468027,-0.015176512753814172,-0.021559378561718096,-0.03485185228050537,-0.005255074095522489,-0.0026176815147948454,-0.00925670013193778,-0.02594144658053475,-0.014962533143650184
2621,-0.024712971452417885,-0.015660401937397997,-0.021990993548208403,-0.03426064705849522,-0.005624930924123453,-0.002805304280597356,-0.009169164536415,-0.025577307736218385,-0.012512981360367267
2631,-0.025456999653433947,-0.016331283530298914,-0.0217343095465568,-0.03374007070050563,-0.0062808808315086674,-0.004388467321223262,-0.010090504663171958,-0.0253324457270973,-0.009930628799514072
2641,-0.025401100026193436,-0.016232863222188122,-0.020820966499623443,-0.033928035350237376,-0.007194531189358552,-0.004328563948386924,-0.010715084042839797,-0.025557474693160536,-0.00969011925249778
2651,-0.02459022728957695,-0.017168444171133855,-0.02103639939329349,-0.03392303837346038,-0.007124533138431538,-0.0035940151085450027,-0.010231801568959009,-0.02480789547909041,-0.010650363741248989
2661,-0.024383920278781144,-0.019691513037889293,-0.02131363313872111,-0.03356628360917574,-0.007255924751658205,-0.004862318925248238,-0.010702257794277758,-0.024244119780788907,-0.008674352616822893
2671,-0.023483256098250797,-0.02150375407646966,-0.020845435183146653,-0.03373231041428482,-0.008480997772924364,-0.005819623486287345,-0.010651402114198221,-0.02473284071475801,-0.00427338581959451
2681,-0.022687439144308486,-0.02181144798654313,-0.020320685961267203,-0.0339567704910327,-0.008167949977086732,-0.005233295491708945,-0.009508338570793248,-0.025347589393423565,-0.0013064860468213362
2691,-0.02312438700810368,-0.02143830686940444,-0.02119748529948623,-0.034284468485045703,-0.008403843277048085,-0.0053850451289238115,-0.009842553849422321,-0.025088802636359604,0.00046325049103705283
2701,-0.02280613103384113,-0.020986837079185038,-0.021761964542646898,-0.03448774826206029,-0.008892294400183976,-0.007027553862717017,-0.0105767014136381,-0.02441317076709316,0.0025894596183820093
2711,-0.021603095189720374,-0.02051803666081411,-0.021841360606212633,-0.0345176210403851,-0.008353881684735349,-0.00848251728222723,-0.011299343348499922,-0.02429159587175084,0.004594539269720846
2721,-0.021045128589327815,-0.020715935312046317,-0.022259312275659932,-0.03430256200056679,-0.008666895454708513,-0.009254867595084298,-0.011583105563686417,-0.02491977183600479,0.007832149530797923
2731,-0.020246556689219583,-0.02135131044652101,-0.022914862798014142,-0.034024280893043615,-0.009400334740616875,-0.009602092263656593,-0.01240746557481,-0.025933927152843993,0.011746177351975862
2741,-0.01932801939734178,-0.021415208564075926,-0.024686225608317534,-0.0345491850342967,-0.009935868860612653,-0.008957398047263584,-0.01361886776752741,-0.025288547090378626,0.01275819434518886
2751,-0.01851198358068331,-0.02125355643349822,-0.026363240810095955,-0.03464120631190623,-0.009583406083771676,-0.007769879665805511,-0.01427005104864044,-0.02589724477413909,0.01051407112865283
2761,-0.017140394285036616,-0.021113472181096667,-0.02583682056487573,-0.033760356883384225,-0.009558163078674766,-0.006584401216229512,-0.015842140106725716,-0.027256187562196332,0.008035979769325659
2771,-0.015503644178248708,-0.020955795092876706,-0.025386753793337054,-0.032112313879583895,-0.009896909743884118,-0.007867074201760027,-0.017100594589467284,-0.02779336341750671,0.007577850379996448
2781,-0.014905999914037465,-0.021325616442937283,-0.024238197861398,-0.03010685040116041,-0.010355538123518996,-0.009658504354191895,-0.016935852857033293,-0.027079241148433564,0.01027850864000173
2791,-0.014998279673347803,-0.02130676569061876,-0.02341732653129342,-0.029489388280929334,-0.01068375488254714,-0.008677911902009942,-0.01798177911623907,-0.027639451929428255,0.01133401532727923
2801,-0.014172734238476047,-0.021703188015936466,-0.024010539111669844,-0.02937132535473288,-0.010224130316553217,-0.007044264652783969,-0.019249957530210644,-0.029570007719736884,0.010382996610121695
2811,-0.014142824851933414,-0.022451131073631853,-0.023656905617785984,-0.028325624908084955,-0.009551718510972407,-0.006877994770811422,-0.019472373162191157,-0.029327019448975068,0.009786616113888418
2821,-0.01514680318080672,-0.02279477278607336,-0.024078432067313804,-0.02733162518156545,-0.008862824592434756,-0.006579545153853776,-0.02038624271456301,-0.029337450030254376,0.007476269436685372
2831,-0.01502640697968679,-0.023632802305735716,-0.024877103671098202,-0.02759413250127578,-0.008317338346833085,-0.0061770617644668355,-0.019676252241834048,-0.029663267898234785,0.004174356780695117
2841,-0.013609597794252087,-0.023178034336797482,-0.025527283157944274,-0.027821186159727646,-0.00848282610351266,-0.005842238306147372,-0.01833661972516513,-0.029404905456608364,0.0029906529247491725
2851,-0.013306269202673129,-0.02273882524326792,-0.026566901808120914,-0.027609582999035338,-0.009562396752900095,-0.004574394612436803,-0.01810196139433052,-0.029490105252276372,0.005245316999767484
2861,-0.013512325257724481,-0.022448269999489966,-0.028388465340920415,-0.02772219133140451,-0.01017559061688302,-0.004691647200769128,-0.018089005041308205,-0.029864971169694214,0.0077249494892286455
2871,-0.012987558047195157,-0.02124396848461739,-0.02869246871683793,-0.027499670381250146,-0.01154334724319739,-0.005036500303447463,-0.018225733044571098,-0.029180091779456508,0.011074099810953131
2881,-0.012810141919063777,-0.021481193278244517,-0.028588490795289766,-0.027151106509504298,-0.012605155754866948,-0.0038548336298150085,-0.018338414677983667,-0.028033175837739184,0.014894542938916617
2891,-0.012158518090477017,-0.022414036114851967,-0.028935064520303082,-0.026881690149322724,-0.012812651883532169,-0.0019323424664537871,-0.017416656572317547,-0.02794289471042045,0.01487764839208947
2901,-0.011543822133076491,-0.022939489133982024,-0.02900892337812023,-0.026460633953350875,-0.013408912879006285,-0.0013053599303344053,-0.01731271946363822,-0.028116792938080677,0.015149601034819746
2911,-0.011136107999607594,-0.02384908989536804,-0.029308525412769636,-0.02622460263680449,-0.014656530172639962,-0.001684805934257145,-0.01853343827398058,-0.027815423850645594,0.017826286799589846
2921,-0.011825949348833683,-0.02503225656716737,-0.03067963150962389,-0.026152805648260828,-0.015086083729562758,-0.002810288099015652,-0.01809104692270575,-0.02718783714694384,0.018615102301154977
2931,-0.012765264403198648,-0.02672082062415254,-0.031476546049220164,-0.026582450581630453,-0.015066355832547836,-0.004447411202157102,-0.018148429991661726,-0.02635143779430618,0.016975841674120362
2941,-0.014075410045034214,-0.028358689682118014,-0.031036798816983957,-0.02644538494819314,-0.01561596549575105,-0.005199420078608248,-0.019577741018282368,-0.026408736044089,0.014464579484399113
2951,-0.0169077110355235,-0.028839693051635466,-0.03071650953612624,-0.02647809622232249,-0.01626925287471203,-0.005785579746582932,-0.02071092131897578,-0.026770931639766758,0.010711154763878456
2961,-0.01833098119915219,-0.029644734745891393,-0.030885886548321546,-0.02673117373993487,-0.017382091789060056,-0.005863346092170504,-0.02174287607644961,-0.026284067734486237,0.006267825722985332
2971,-0.01870956504121793,-0.030292745495219375,-0.031518107524709765,-0.026575314457077965,-0.016148542718189378,-0.004987697167716055,-0.021655052361101067,-0.0254713857243755,0.003973437565288839
2981,-0.018648230598306243,-0.030288077894627397,-0.031081018510830637,-0.02732338610876972,-0.014248581593652953,-0.005558411739262586,-0.020143748963008034,-0.025064798213411656,0.002675439422881946
2991,-0.019602449101332638,-0.03035344656066203,-0.03077966930585902,-0.02834698629594181,-0.014062577126076512,-0.005369611834676583,-0.01966289624297201,-0.025767764594564417,0.0014527013779071156
3001,-0.022109267812186743,-0.03034651753555261,-0.03230067709449166,-0.02829219519881631,-0.014244443008068288,-0.007226998912006873,-0.01896849230741246,-0.026804762254047803,-0.002253551516616141
3011,-0.023900919567681655,-0.030244771052091952,-0.03311138838519736,-0.028708663884493814,-0.013631736256532462,-0.010871640205896997,-0.01721711872527544,-0.027557599746593824,-0.005682111652653024
3021,-0.023909033955850045,-0.03024217338003843,-0.03413832342415356,-0.029963075983045578,-0.013246481999511308,-0.011444295284773266,-0.015910316290457208,-0.02774855376529283,-0.005562453374543394
3031,-0.022633368717916137,-0.03040072474111355,-0.03639631205253782,-0.03083525675066203,-0.014138588337060576,-0.011584262860277323,-0.017207655936792552,-0.028291741656543468,-0.0050729760598403366
3041,-0.022155697655914273,-0.029715777254451868,-0.03671576212565107,-0.031559018299373104,-0.014663442669823279,-0.012421174616043657,-0.018966317147629603,-0.02938540477780042,-0.0054854191732041525
3051,-0.022186411426275754,-0.029266409616175958,-0.03727143380777176,-0.03349705767902845,-0.01466145180330281,-0.014080614433595559,-0.019361586929698214,-0.029422553585584016,-0.005508939027790625
3061,-0.021232973597208743,-0.03052395146549348,-0.037573440872701376,-0.03493097141414141,-0.014707609543951996,-0.015202442927987628,-0.019942505637489324,-0.02950758086374645,-0.003923435217296862
3071,-0.019254420376171262,-0.030419038097578628,-0.03756186776710005,-0.03458649697745871,-0.015383743736500375,-0.014612491418412754,-0.01936322499211619,-0.029571028312270486,-0.002768816500172986
3081,-0.01832600464399385,-0.029957055869896564,-0.03902165154280036,-0.03514964651127833,-0.01676152648105717,-0.014243714527757087,-0.018036775557524434,-0.029265831985959934,-0.00319785949543471
3091,-0.018534726573024556,-0.030366509716357515,-0.04056737721201906,-0.03589105016019836,-0.018122085764631507,-0.014959294846849176,-0.018151426244909237,-0.029553939956159698,-0.004682659657083145
3101,-0.01740634998691742,-0.029782726387445713,-0.041948826407466396,-0.03633154060970249,-0.018539350281008143,-0.015268354213567235,-0.019049629341768633,-0.03038166369801031,-0.00488739823668192
3111,-0.01665684358919575,-0.029950540394127968,-0.04271477222789577,-0.036739367099098225,-0.0183183388744512,-0.014524166230926705,-0.019242499776221677,-0.031426509212071393,-0.005015250823432536
3121,-0.016809765458163217,-0.029600191717116503,-0.04342904936167184,-0.03731102726768444,-0.017561840017821483,-0.013240612364706158,-0.020349195415054706,-0.0314593491189694,-0.0036024502453548954
3131,-0.016273848367724844,-0.02939067295508181,-0.044319240286472994,-0.038453795444092345,-0.01724076569022004,-0.01292679886808037,-0.02275968637152989,-0.0317338779490561,-0.0011834160148187186
3141,-0.01581026053606519,-0.029424507519164894,-0.04579304901286115,-0.04065903224620762,-0.0173451060767637,-0.013726660896164552,-0.024296777466724213,-0.032699341422463404,-0.0015185884759887991
3151,-0.015511795959167652,-0.028368692568739806,-0.047445027658553615,-0.04267441789945696,-0.017884526628320817,-0.013642457514021706,-0.025475307239887744,-0.03283399921810705,-0.002456940129467
3161,-0.0144467953538817,-0.02851406387416521,-0.04790832246219588,-0.042855447254779515,-0.018648049807909375,-0.013104486595482578,-0.026261913384331415,-0.03208129646203463,-0.0016747471335379314
3171,-0.013316933109571303,-0.028854772183575288,-0.0473300818270667,-0.04271510794581282,-0.019197778767576477,-0.013757742899146852,-0.025802671543598887,-0.03090081894887047,0.0005756579311415278
3181,-0.01353339606169108,-0.028600855900855558,-0.046366670083376665,-0.0426267145295699,-0.0189297344725468,-0.014438197311084252,-0.02582617541012207,-0.030623795229278893,0.00046266587222341834
3191,-0.014977237066537372,-0.02805941846972026,-0.04633786893842206,-0.04282706242640296,-0.019000773728064187,-0.015076875560619865,-0.025524297418323134,-0.030341212929453725,-0.0028018685590828337
3201,-0.016061330629307535,-0.028432365162082824,-0.04724401090664873,-0.042562253033341026,-0.020699185072254576,-0.015965497732762245,-0.02571941438991989,-0.03046042358196747,-0.007260798806951209
3211,-0.016489009264236642,-0.02901081991497815,-0.046600496440807236,-0.04261658417587172,-0.021544182361836806,-0.017005738069471883,-0.02643308245228816,-0.03150953524180326,-0.011990193643480532
3221,-0.0165076565082519,-0.028901000023162825,-0.04491170012110056,-0.04348713590667909,-0.02243545857546738,-0.0182983234207796,-0.028124226443226076,-0.031615481678716854,-0.014911452253116863
3231,-0.016409059696120727,-0.029408891820251516,-0.04514248458072077,-0.044438278886789764,-0.023814022286005543,-0.018872793913061323,-0.029692957909260666,-0.03102440832774851,-0.015348457357721407
3241,-0.01657061571056318,-0.028842126849622098,-0.04640160050630334,-0.045175021207477815,-0.02446902429153796,-0.01962102768667235,-0.03088161269490459,-0.031381589342173395,-0.015840828854530233
3251,-0.018462088803156633,-0.028227060878568085,-0.046320028478097845,-0.04563303596885659,-0.02430742018137571,-0.020667106619386057,-0.03243165541712107,-0.031085015970128128,-0.016955306852294315
3261,-0.020903791787852528,-0.02906371235582004,-0.04568570611168264,-0.046063513067491936,-0.023445760072624756,-0.020590862405888467,-0.03314546829829299,-0.030092518999623553,-0.017450312354470622
3271,-0.020843243724575314,-0.029805553814632336,-0.04633825130438403,-0.04630703825526651,-0.023291980040145637,-0.02074877544298502,-0.033863529873668294,-0.029879935885464448,-0.01770856104539783
3281,-0.019409314694633174,-0.030696884578391242,-0.046771854478262605,-0.046350785545251544,-0.024799888191116965,-0.020871160798089577,-0.033708233140885495,-0.028856016492540458,-0.018680882450833165
3291,-0.0183890345229581,-0.03129235551811152,-0.0474231680833775,-0.046565764712986527,-0.025268295638174905,-0.020799867585559944,-0.03355830752206492,-0.027027725353609665,-0.019728332252066168
3301,-0.018369287078328807,-0.031161704150314273,-0.04797801524828975,-0.04657759087199442,-0.02467215934326294,-0.02156208118383586,-0.03395515878826754,-0.02515197767672133,-0.020750665364024253
3311,-0.01976611762425967,-0.031653524530545415,-0.047392382436439666,-0.04596904505724786,-0.024553425032468955,-0.023122487064514738,-0.034021241462628,-0.02426539684969494,-0.021920872378128307
3321,-0.02043144690763869,-0.03105073316732987,-0.04745303452696499,-0.045815356121037744,-0.02494855121657669,-0.023695216265089185,-0.03380696002380458,-0.024685935883309248,-0.02246748479629429
3331,-0.02008000732146052,-0.030055771263574272,-0.046823693644092126,-0.04512187982049913,-0.02500230197184004,-0.022584538054334923,-0.03387221810092404,-0.025131973443365763,-0.02359609179334051
3341,-0.019909979685007562,-0.029935620065349545,-0.04577347958990727,-0.045094047988245164,-0.024483495177998953,-0.02225651449236803,-0.034434335136494465,-0.024953675893114657,-0.02453058088997256
3351,-0.01971277754312627,-0.029051268682551222,-0.045967856924651454,-0.04603708822967469,-0.023812910385126174,-0.02277321982352707,-0.0339166973646831,-0.025075268497439067,-0.02597126962122249
3361,-0.020310606122956914,-0.029120605614368696,-0.047692672857974905,-0.04693667034680062,-0.02339704303403887,-0.02202607878961524,-0.03309292914872326,-0.025125601475182897,-0.028101530959037873
3371,-0.02080049010476741,-0.029688269433858595,-0.04869582089955893,-0.04807752292731248,-0.024116446934435827,-0.020758264512433573,-0.0326507558371946,-0.025283926302179904,-0.028674555952743645
3381,-0.020537046114319762,-0.02936597732879394,-0.049048045525947756,-0.0484377497116679,-0.024141422454589105,-0.021789612951714464,-0.03127755409689438,-0.0255015534492672,-0.029144617741103346
3391,-0.02007683175379836,-0.028131330856802205,-0.049612350845364396,-0.04789336664335455,-0.02381111535035845,-0.022156320721564295,-0.030635115584174078,-0.02530288840816225,-0.03081377590869868
3401,-0.01933006673732389,-0.026343940330785586,-0.04850626938088117,-0.04740616897966073,-0.02403408435745699,-0.02172843298242901,-0.03159357550946021,-0.02523378896463298,-0.031229757539605506
3411,-0.020744791229588652,-0.02506637748109995,-0.04815244313318197,-0.04737635390317782,-0.02384577838720492,-0.021889197775080728,-0.031655797916088725,-0.026241272265765215,-0.02985632517041114
3421,-0.02339883877667498,-0.024330759803958196,-0.05023066714484438,-0.04737619893429136,-0.023783062506677527,-0.021785799363535065,-0.031580837413084664,-0.02825259348831039,-0.02899257608684669
3431,-0.024762331266719596,-0.025590452089338467,-0.05226848448774115,-0.04757816581176451,-0.02435451314014308,-0.021088874643222646,-0.03204090855843754,-0.029381075444463896,-0.028543886804945035
3441,-0.02565587244877397,-0.027141674741675715,-0.05211477060698013,-0.04836527190713992,-0.024902019927702176,-0.021028247166017155,-0.0316276470490041,-0.02904837709069543,-0.02841657075719603
3451,-0.026519165005239948,-0.027576603136363793,-0.053214079214831476,-0.04906068757399342,-0.025109292019320873,-0.02192138594249074,-0.031270648249822335,-0.029902986377524327,-0.027530530991620884
3461,-0.027135014802155223,-0.02784613171527499,-0.055962808821577614,-0.04910347552398836,-0.026068710036141713,-0.022137362312631602,-0.03113973469713311,-0.031018729543825126,-0.02600427104989388
3471,-0.026740949195481718,-0.02792216024824546,-0.056965210351922146,-0.04811087570220524,-0.027412580432411654,-0.02233705590144384,-0.030922921893493844,-0.03142024783168167,-0.025488248250268568
3481,-0.027066122246401203,-0.027983079583463893,-0.0567629462109329,-0.047383955824225485,-0.029111393265680453,-0.022255550971246534,-0.030405505409666616,-0.032814783104246334,-0.026388232526508022
3491,-0.027715649154079584,-0.028238092982642106,-0.057727155928429676,-0.04667385850745596,-0.03076934428936129,-0.02234383074822654,-0.031179546013761043,-0.032878973013589975,-0.027478993259426515
3501,-0.027827331224466578,-0.02855061492144854,-0.058893764346955035,-0.04509215082712816,-0.031393281381331586,-0.023113514315710577,-0.03236532701066053,-0.03280995006005042,-0.027219172605213317
3511,-0.028368272215017882,-0.028965541911877352,-0.0585189256038429,-0.04386974680847158,-0.03267698722201119,-0.02403303730766859,-0.03275734836647802,-0.03272767258273508,-0.02684099353960768
3521,-0.030145315704684976,-0.028218788709307257,-0.05825265301204655,-0.042855081550817735,-0.03482489209177331,-0.023568496790287247,-0.03289162791872301,-0.03254341154412378,-0.02811106903438044
3531,-0.03089250815229296,-0.026480902228158347,-0.05885152735746223,-0.04223116047931596,-0.03525233018053614,-0.02247474851156419,-0.032989001041539213,-0.03337220772601723,-0.029466499493267566
3541,-0.02949725713059073,-0.026695608220788702,-0.059042451591494016,-0.04301477739795041,-0.03507800734515372,-0.022132616885562152,-0.032367936158126435,-0.033911349137524714,-0.030191549513004824
3551,-0.02835860889916621,-0.028044755598517445,-0.0579574707546075,-0.04397023273476397,-0.03582949518407838,-0.021615430156912963,-0.03114801923862221,-0.03375375782934094,-0.030868576000457587
3561,-0.02804149707538821,-0.028939847621552262,-0.05604305437694672,-0.04383142870718299,-0.03640976311999318,-0.020534841518929245,-0.031770385299646035,-0.034083954563246345,-0.030730114498525574
3571,-0.0278177054216239,-0.028741244744777537,-0.05492040729054705,-0.04338223883164815,-0.036524212644446705,-0.020846211742551697,-0.03209297365407436,-0.034584711918978675,-0.030686083792282444
3581,-0.02780207972458637,-0.028882571957809428,-0.05468844366785406,-0.04351521112085813,-0.03647620336483738,-0.021251307563250933,-0.03143371303236635,-0.034373571594258176,-0.03189179926183091
3591,-0.027468794854053437,-0.029239922201892043,-0.055429503858814025,-0.04374119617675733,-0.03682482206752214,-0.01997351888281159,-0.03188032138435911,-0.03419953920470235,-0.032342108557197206
3601,-0.026504853516476013,-0.029038832750964593,-0.05631077015364329,-0.04377799901907769,-0.03751619484473996,-0.020144018165535113,-0.03172892882216381,-0.0334988495532199,-0.03095847615881326
3611,-0.026437612766084324,-0.02936988479220164,-0.05642228065649468,-0.04339433773328117,-0.038120729159301314,-0.02089470457785939,-0.03130168362784796,-0.031912195414666736,-0.029520984475876928
3621,-0.026618418988820735,-0.029761911232608584,-0.05709577047999174,-0.04298780421520832,-0.038513180760408154,-0.019350913090119985,-0.03211593245613914,-0.031467213280461245,-0.02942282641287569
3631,-0.026035289707423952,-0.029618820712875405,-0.05746383041674137,-0.04274226656372741,-0.03842640138401787,-0.01861516188764901,-0.03307903772618487,-0.03134095530431247,-0.03006917309168049
3641,-0.026335280587742455,-0.030025627413761503,-0.05776658941160384,-0.04222679830543534,-0.039039503513205814,-0.020605002398809004,-0.03338272438378485,-0.030505601089379053,-0.030709336568874267
3651,-0.026265678666324378,-0.02937604663123338,-0.056992354794085744,-0.042001560868177065,-0.04003809884232386,-0.021314626028074015,-0.033766787398205905,-0.030391240309038135,-0.03047581073293995
3661,-0.026677227306487982,-0.028239706076186144,-0.05494342942692171,-0.041834691940532395,-0.04002999804800116,-0.020415150063485762,-0.03386411611948228,-0.03068270205872702,-0.02997306393238782
3671,-0.028905076545980672,-0.0283165266138161,-0.054039561550287295,-0.041582784285328536,-0.040752929171079214,-0.019519524602248466,-0.03346798640665556,-0.031062463361975927,-0.029173615140373303
3681,-0.02994650483363529,-0.027539917798544644,-0.05326845308957613,-0.04134627997856597,-0.041523912936769145,-0.019509328479747665,-0.03297353172951832,-0.030888839269126406,-0.027769809186921495
3691,-0.029458481912520602,-0.028231464162926927,-0.05234911607658484,-0.041202042028848807,-0.04187867445292566,-0.02000478873321674,-0.03151909310376384,-0.029582710803015805,-0.027350678540774952
3701,-0.028221973769799354,-0.0293797131041982,-0.05111713021406219,-0.04073499003497551,-0.04200685532509344,-0.02043938337068867,-0.030585395721044843,-0.028760669787666053,-0.027686717578659176
3711,-0.028081252331220836,-0.030088608659959288,-0.04967212245106502,-0.04076878252132839,-0.04231114866036805,-0.02161607659272511,-0.03058005902073776,-0.028258464775966313,-0.027555232327600553
3721,-0.027922907315404127,-0.029945257841361345,-0.050641761602472,-0.040989430958263816,-0.04284365030186514,-0.022619340362498186,-0.029623992086615196,-0.02753073043836754,-0.026992594710951057
3731,-0.02576544377422339,-0.029236885447924292,-0.052451378689358785,-0.041268804588672985,-0.04342636344658299,-0.022571824714379383,-0.02818302689697862,-0.026823813067670656,-0.026823324362691033
3741,-0.02517300365017191,-0.029877538705555047,-0.05395810068962451,-0.04142689852769575,-0.04495733790675849,-0.022072980400588964,-0.026727907720699457,-0.02566401809882201,-0.02725489210984918
3751,-0.02552660049566724,-0.03050267693561536,-0.0557560555137885,-0.04071111432250449,-0.0459376943348457,-0.02230533577583654,-0.026124965035921148,-0.025134180566340224,-0.026288179684202235
3761,-0.025078672961932662,-0.03155011576431453,-0.0562608959739868,-0.040971307112679156,-0.046644977672250044,-0.022906865086190196,-0.026315136611904454,-0.024585659302201912,-0.02462686010416985
3771,-0.025362256015055713,-0.032597413030035424,-0.05660455683157375,-0.04143318493810517,-0.04778851732283572,-0.022890670637077268,-0.024555538361016652,-0.023171626812253456,-0.023740719795464073
3781,-0.02496492974323041,-0.0323276484292569,-0.058300398724880464,-0.041841714194866125,-0.04917305265018361,-0.02293761945460098,-0.02167503442138623,-0.02234481067324475,-0.023281783367951375
3791,-0.02483212057827098,-0.031637253241745,-0.05852919406122248,-0.04254832255000836,-0.04939075617547988,-0.02357114141384225,-0.01989141571379066,-0.02188623307790393,-0.023965184085087136
3801,-0.0242272085147734,-0.032794388929027786,-0.05622717333912662,-0.04301782667462225,-0.0493719397135272,-0.02420235038480591,-0.01878668969466299,-0.021797960706713523,-0.024357186761489062
3811,-0.023312709961602222,-0.033996166955003924,-0.05391651864720202,-0.04266264372940976,-0.05061393392290333,-0.023814091120977116,-0.016671605132041536,-0.02178241188130548,-0.024904786085458774
3821,-0.02260942684873433,-0.03434922632122078,-0.0536496390879007,-0.04192925244681107,-0.05171208960319044,-0.023163456613149714,-0.014858467778963455,-0.021608950494458407,-0.025125318761322492
3831,-0.02301083391501236,-0.03534783310293797,-0.05453600200024224,-0.04163460758798096,-0.05218211221556337,-0.023513623095175802,-0.013804143723289499,-0.0214679190499853,-0.02533911218927217
3841,-0.025276188527522732,-0.036484787776992655,-0.05475345262737606,-0.041263241228281726,-0.05203856675608036,-0.02261637428865288,-0.011941160353383818,-0.02144674953073788,-0.027579771888383158
3851,-0.026409295019543245,-0.036964617425412044,-0.05420968438917163,-0.040794713473909124,-0.051427792801408634,-0.021201705020018575,-0.011743261862852695,-0.023095674391654407,-0.028015100437029834
3861,-0.025811474013387754,-0.03684409422389286,-0.05269516630254005,-0.041130747781613,-0.0514151287279224,-0.021398307740174396,-0.012119477251351938,-0.023688257908910444,-0.02690456111338263
3871,-0.024502397976183015,-0.03682935619647669,-0.050793744221606804,-0.04168875762440052,-0.05236192502252194,-0.021753892144298157,-0.0119197777661476,-0.023269464785230908,-0.027376615776732376
3881,-0.024057837247371882,-0.036170166986794726,-0.049466020025675,-0.04180763979212709,-0.05308126911465919,-0.021177917387342274,-0.011194904463843384,-0.023584735801711946,-0.026872006465961423
3891,-0.02456695425049537,-0.035688006316518785,-0.047586980010364814,-0.042260699768019015,-0.053597440197188165,-0.019744257435961997,-0.008891249794254628,-0.023713943939830298,-0.026999598191540176
3901,-0.024592925188847363,-0.03537133632777585,-0.045818727885355834,-0.04319812149878853,-0.053392647346414156,-0.019191581046633318,-0.007388128954806497,-0.02500361305809643,-0.02857516387384108
3911,-0.025768393087694345,-0.03586741537038134,-0.044109140590625526,-0.0438468031862974,-0.05207972573843861,-0.019921795629590573,-0.006758664634857844,-0.02567606086759694,-0.028595617246053456
3921,-0.027584463050829476,-0.03651082471243242,-0.04243405370601692,-0.04346099818625558,-0.05150622050828033,-0.019343150145883867,-0.004454952460629185,-0.02523943130032652,-0.028991430890857282
3931,-0.028503516661477407,-0.03708268003662231,-0.04291730635496211,-0.0426031126269444,-0.05201301416244505,-0.018723193288629245,-0.0012958330903125655,-0.024303654849165003,-0.029939926754902556
3941,-0.030082935169982773,-0.03814105457600516,-0.04337185177192462,-0.040999718038968694,-0.05224481028686236,-0.019149601386343078,0.0007894243826338826,-0.02312200302277105,-0.02999959496454708
3951,-0.030827501528765223,-0.03877025557587613,-0.04330652387853621,-0.04015444986317125,-0.05298840384918897,-0.019160848800668963,0.003344354908629169,-0.022349949236985474,-0.029766474742235392
3961,-0.030613531939999633,-0.038930983140465295,-0.043282532937469795,-0.03901008712990965,-0.054419339556508496,-0.01889760239961521,0.005287380305535284,-0.021098832738534853,-0.02988606950274947
3971,-0.0308554934458245,-0.03923368948005789,-0.04482395592968817,-0.03895025992351062,-0.05560094884525789,-0.01875265282236175,0.006069538624810861,-0.020610416315407533,-0.029957444103343132
3981,-0.031646319254021414,-0.039610877688514706,-0.04876739780449253,-0.03951415700392727,-0.056111116726488455,-0.016386458656485553,0.007608185820391661,-0.02060535247078269,-0.028868526703476755
3991,-0.03248129342656976,-0.03936627193733764,-0.05139074959351184,-0.038958585134465484,-0.05616457683883441,-0.014433253018676992,0.009579015714416978,-0.020396650415517616,-0.028420436327202248


==> Figures/Stylised_Facts/seller_pi_curves.csv <==
omega_3,delta_price_3,omega_5,delta_price_5,omega_6,delta_price_6,omega_7,delta_price_7,omega_8,delta_price_8,omega_9,delta_price_9,omega_10,delta_price_10,omega_11,delta_price_11,omega_12,delta_price_12
0.10909635135208741,6.058394420880932e-05,0.11122865453206261,7.355327393330107e-05,0.11125807630378431,0.00011076014849593147,0.10768126455899783,0.00011634883535401099,0.1135624139698892,0.0003318585165034115,0.1107413227683912,7.538965903514898e-05,0.11335568952268774,6.954680070414554e-05,0.11478404108797048,6.530657621395264e-05,0.10521034450480371,9.949410690071334e-05
0.14921726661651924,0.00014835995038926702,0.14029199393262448,0.00015003391417401453,0.14853840788729383,0.0002461187832874432,0.14839769121641472,0.00047929906227721277,0.1461027385416458,0.0005704850489362219,0.15227786485026581,0.00022493098064322749,0.14967810514832333,0.00017375712042983778,0.14475392806599405,0.0001717495429682661,0.14377249201178038,0.00013611015507025703
0.1815094372384348,0.00024884162860681306,0.18815352991313927,0.00034383632489538727,0.18207974379983155,0.0003749232789850382,0.1794926198490693,0.0002699709463999614,0.17789039801663786,0.0006761548190713987,0.18080881431484058,0.00019782888930927186,0.17968257737271212,0.0001978302664524921,0.1792309858010641,0.00017459061453907514,0.18516069880429667,0.00013304405092725308
0.22435239148982478,0.000223093474079185,0.22873127871067891,0.00028228333756350084,0.2227839228638621,0.0003740801267106359,0.222822865230461,0.0002655225639566654,0.22240339831590925,0.0009271826373809496,0.2262635459232448,0.000218689816441799,0.2233787526039288,0.00020217538992359785,0.2243754201028732,0.00019048421746571017,0.2210052364106996,0.00013217816889191865
0.2814576505519191,0.00023219612445060376,0.2831206918428165,0.000388350934722244,0.2789993046863916,0.0004621496826436988,0.2827869719024196,0.0003427950705408609,0.27983058759108687,0.000695133220416353,0.2821273954559474,0.00021976123917779317,0.28083025553604607,0.00023484326954165024,0.28280930616782574,0.00024996007463726785,0.28232375902945006,0.00013359952684838768
0.3603125578241661,0.00026593495429652327,0.3562856020556413,0.0003310426632724526,0.3540556178220685,0.0004796305458199445,0.3562562419010459,0.0003655560401032135,0.35287299867496363,0.0007314638335741458,0.3571494064350383,0.00023205390287970733,0.35646713952253983,0.000248082815495804,0.35511078921830047,0.00033386836144306577,0.35514184211296806,0.0001415917920410128
0.4453265094610717,0.00021291342086848488,0.4401264003651958,0.0002362647005748585,0.4464443271804561,0.00045667623551751986,0.4484454003739672,0.00032162309346779085,0.4479621153808015,0.0007205483229371858,0.446601721392955,0.00023904142456637997,0.44482324503366943,0.0002555173881981246,0.4477112899167568,0.0002620816514422586,0.44649200093966007,0.00016122838021180127
0.5685729233728858,0.00035601985929316777,0.5636534652265307,0.00032945117776365213,0.5592006362902355,0.0005834887909904103,0.5631740520591948,0.00031678168671691454,0.5623943365378655,0.0006870242219169971,0.5621937755991271,0.000232355466735483,0.5645186573974459,0.00023991138536997602,0.5606120760505026,0.00028305656631504386,0.5584854853740404,0.0001661960733919215
0.7068568638596899,0.00029715591041777937,0.7092290185154927,0.000262514493068984,0.7065403449367268,0.0005629993973411448,0.7139838304646328,0.0004714391319946803,0.7053832505361156,0.0009920831623349037,0.7063786024179393,0.0002763487667865941,0.713373134936469,0.00030913572161695666,0.7069508468550234,0.00039389631390175927,0.7112620514838338,0.00016145317458616309
0.8944214785314362,0.0003333080705095618,0.8940607159384244,0.00032074780008237267,0.8881338942332858,0.0006021182394139635,0.8682282119701699,0.0004207745219537753,0.892986554099309,0.0009046386015493206,0.8883351266891375,0.0002928299090863096,0.8773390525960058,0.00029766258556346254,0.8880411422310035,0.00029008741098045487,0.8932674740787977,0.000196141139394124
1.1176870888248334,0.000416384774344568,1.1303821215120113,0.00027399019307930043,1.12188905005096,0.0006222839092774167,1.1232758020630744,0.0004397813522363315,1.123935026249321,0.001145884556729703,1.1083799721987984,0.00031829966220586336,1.1199892543587933,0.00030188987468005024,1.121572059880101,0.0004408556674805217,1.122608697764721,0.00020493254566854568
1.4121494672409771,0.00035923354465864347,1.4123827915667926,0.00041666034600805496,1.412718640428247,0.0008550825116091509,1.418566885866065,0.0004296668955446413,1.4149704872795392,0.0009718594359654385,1.4024670595990039,0.00030416356349920756,1.4202790009794106,0.00031821272526759724,1.422796449213136,0.00040991745376957783,1.4161546270062872,0.00020060512196073035
1.7272859773343743,0.0004233134551729526,1.77738678393792,0.00029815590647956376,1.7720857177381013,0.000695496776014429,1.7809858339646147,0.0005147255689175294,1.7831443128414417,0.0010205588583915963,1.7713906355059308,0.0003634245780130712,1.7551438282773386,0.0004091360367533415,1.76360433039644,0.0006027331534761498,1.7748759719990883,0.00024098951345430668
2.2282407849311845,0.0003983132155592002,2.2540627263989568,0.00036337156523622244,2.2207991150960695,0.0007694886118069841,2.235839710033942,0.0005756430574056473,2.236335624383575,0.0011176413980976002,2.2165189179827665,0.00043412959007162427,2.258512348266903,0.00040825223783458157,2.2329874767388187,0.00039771238211228787,2.2355353920932712,0.0002047219232254244
2.832858409462756,0.0003646812757907992,2.7917667650392315,0.0002992098108486058,2.8347459353817683,0.0006955469400498677,2.816126565743954,0.000428926966600965,2.839284813353759,0.0013763700872373441,2.8107797211431764,0.0004194031323205166,2.819243304125169,0.00038023263341072257,2.807444735717968,0.0005702655842787322,2.821117158777555,0.00024317214219854764
3.5717612935778975,0.0003471664327560052,3.5339199832464527,0.00038899606266714,3.554480279663303,0.0007129846292589119,3.5370604336871496,0.00038849991268990656,3.553088343165528,0.00126176693597318,3.5313239776298846,0.0004976657795108252,3.5509968582535767,0.0005254313569255086,3.571840302536186,0.0005016983993938048,3.502543839877893,0.0002132918470691688
4.401109337778847,0.000532856568527883,4.480233347584444,0.0003286089178066831,4.442748910569506,0.000650175809197334,4.437282393693895,0.0006180779467107649,4.405689583581329,0.0017147327605157526,4.50001306935173,0.000624744900291012,4.439243910551689,0.000502683537876845,4.392982133694577,0.0010522770901381822,4.453155199627176,0.0001802034895984575
5.538641530005605,0.0003643231805851898,5.659988779010386,0.0003888888699526756,5.633972541581028,0.0009055629120570511,5.6537787778189115,0.0005488788301617008,5.600199991401739,0.0010272056430291857,5.589679054677161,0.0005164773680051693,5.587994528492634,0.000614378032282899,5.626688055451449,0.00048683337406226694,5.719058892417771,0.00028344753419231445
6.899873588771295,0.00040820171507156356,7.188898420273873,0.0004715562372270705,7.010564805564198,0.0011765628266719118,7.118766310050935,0.0004424356141356979,7.08118445971638,0.0014107207882844079,7.081854605550892,0.00047499183193085376,7.12808941809701,0.0004801924316125363,7.091964827868391,0.0007903627686151842,7.010441648699605,0.0002952666374976841
8.945883481315807,0.0004417354346187543,8.873280346220923,0.00024134480118387705,9.00482886837907,0.0005356442338258035,8.897879543825352,0.00041925549172458157,8.839542484515803,0.002134279063309234,9.108563200286834,0.0006143325096564039,8.85242972169525,0.0005378456856031572,8.95824680747015,0.000645823063446157,8.70287262717609,0.0002630430398493644

